Efficiently Computing the Cyclic Output-to-Output Gain

The cyclic output-to-output gain is a security metric for control systems. Commonly, it is computed by solving a semi-definite program, which scales badly and inhibits its use for large-scale systems. We propose a method for computing the cyclic output-to-output gain using Hamiltonian matrices, similar to existing methods for the $H_\infty$-norm. In contrast to existing methods for the $H_{\infty}$-norm, the proposed method considers generalized singular values rather than regular singular values. Moreover, to ensure that the Hamiltonian matrices exist, we introduce a regularized version of the cyclic output-to-output gain. Through numerical experiments, we show that the proposed method is more efficient, scalable, and reliable than semi-definite programming approaches.

==> data/hamiltonian_new.dat <==
nx tmin tavg tmed tmax accuracy
5.0	5.8039e-5	0.00017900752999999999	0.00015861199999999998	0.000420277	1.0
10.0	0.000109889	0.00044328303000000014	0.00040861	0.001546097	1.0
15.0	0.0001742	0.0007282338899999999	0.0005612645000000001	0.002822393	1.0
20.0	0.000272445	0.0009372398600000002	0.0008537985	0.002497098	1.0
25.0	0.000325448	0.0014869563200000002	0.001412144	0.003818303	1.0
30.0	0.000419591	0.0017398806199999998	0.0016004525	0.006002588	1.0
35.0	0.000556062	0.0024797590299999992	0.002331221	0.006198378	1.0
40.0	0.001012458	0.0046571506600000005	0.004177229	0.014940382	1.0
45.0	0.001229476	0.006137809980000002	0.006034925	0.013781793	1.0
50.0	0.00159648	0.008818352210000002	0.0069866615	0.041183824	1.0


==> data/mosek_new.dat <==
nx tmin tavg tmed tmax accuracy
5.0	0.0012159589996372233	0.0017106894300195563	0.0015637149995200161	0.007856656000512885	0.94
10.0	0.004865279999648919	0.0073498756099434105	0.006776761499622808	0.01838002200020128	0.85
15.0	0.019700222000210488	0.026369096870084832	0.025254533500174148	0.03845072100011748	0.83
20.0	0.059456448000673845	0.07305557081005645	0.07090221450016543	0.10617057300078159	0.77
25.0	0.14970064499993896	0.1859346679099872	0.17893326050034375	0.2658452910000051	0.59
30.0	0.35227466500055016	0.42381779249006285	0.4206678145001206	0.5513911859998188	0.41
35.0	0.7162223180002911	0.8477521049099324	0.8402194555001188	1.198171216999981	0.35
40.0	1.363405142999909	1.603958501330044	1.5998721560004014	1.922632607000196	0.26
45.0	2.4634883510007057	2.908297974570014	2.887302059999456	3.6371614180006873	0.23
50.0	4.503740612000911	5.2681057964801035	5.203260592499646	6.726294734999101	0.16


==> data/nwc_clarabel.dat <==
nx tmin tavg tmed tmax
50.0	0.012629841000000001	0.02115527968	0.019939071000000003	0.035958937
100.0	0.035557736	0.07135270806000002	0.065036448	0.41405935000000005
150.0	0.062024895000000003	0.12274011858	0.12429798850000001	0.167650352
200.0	0.099559298	0.15980782601999993	0.15155795	0.489318619
250.0	0.10203413800000001	0.19106417584000007	0.1872085805	0.30654889500000004
300.0	0.126456063	0.26344566659999996	0.2463984615	0.6261601360000001
350.0	0.223053769	0.36604970172	0.354845643	0.592339326
400.0	0.21865757900000002	0.5658751212400002	0.5260752155	0.9668687690000001
450.0	0.40984509100000005	0.80874266024	0.7423014990000001	1.593388888
500.0	0.566025458	1.2852897779599999	1.0689098355	3.979361335
550.0	0.7617878560000001	2.0836549984800006	1.8111437865000002	4.962388734
600.0	1.273951861	3.9735395767400004	3.9745172260000006	8.688327666000001
650.0	1.8608788920000001	5.85481762322	5.7462537005000005	14.689218616000002
700.0	2.546694912	8.030889881380004	7.663035388000001	14.917278331
750.0	4.714934296	12.187522436379998	10.936900097	31.622042027000003
800.0	6.936483180000001	16.647649843299995	15.695632809000001	35.830645612000005
850.0	8.516171875000001	23.035737188339994	22.227364518	54.12304796
900.0	13.964998714	28.285850640040003	26.709369162500003	47.792560486000006
950.0	14.682312738	38.30372586098	38.091895407500004	72.764598734
1000.0	15.898040203	51.46969034064	49.404299567500004	105.31442716100001


==> data/nwc_hamiltonian.dat <==
nx tmin tavg tmed tmax
50.0	0.004768882	0.008040656539999998	0.0051722569999999995	0.056330706
100.0	0.024241124	0.0333564311	0.032002705500000006	0.078178167
150.0	0.083341578	0.09388515537999999	0.09127918800000001	0.143490702
200.0	0.154996305	0.17052285634000003	0.165903573	0.245112063
250.0	0.247708925	0.28084508044	0.2646322375	0.557435602
300.0	0.419281262	0.4821130351999998	0.4702910305	0.782002207
350.0	0.555845066	0.6357258148199998	0.620892135	0.961636927
400.0	0.754721787	0.8552802961799999	0.79801146	1.153883316
450.0	0.894921613	1.0448389462799996	0.9859590235	1.389265986
500.0	1.145482911	1.33057294606	1.27186074	1.580835695
550.0	1.398585305	1.57874726362	1.5345678525	1.873358295
600.0	1.635192445	1.8507782450599999	1.7887176425	2.166313915
650.0	1.927472107	2.15923475914	2.1252354469999997	2.391555631
700.0	2.308169488	2.5015294307000007	2.443294067	2.770445015
750.0	2.757460105	3.0370519945000005	3.0677489595000003	3.360005072
800.0	3.338578621	3.6521758580400006	3.608473006	4.004352478
850.0	3.933915784	4.16117602292	4.1076617429999995	4.523139034
900.0	4.52269317	4.866684129420001	4.797841799	5.200353893
950.0	5.165584734	5.529335322640001	5.473018123	6.062939538
1000.0	5.838405754	6.139237445140001	6.080137877	6.599320164


==> data/nwc_mosek.dat <==
nx tmin tavg tmed tmax
50.0	0.6003585550024582	0.9200048001400137	0.9142955579991394	1.3604697809969366
100.0	11.456114822001837	16.596343972479954	16.597759367001345	22.399836626998876
150.0	127	150.125 152	170
200.0	NaN	NaN	NaN	NaN
250.0	NaN	NaN	NaN	NaN
300.0	NaN	NaN	NaN	NaN
350.0	NaN	NaN	NaN	NaN
400.0	NaN	NaN	NaN	NaN
450.0	NaN	NaN	NaN	NaN
500.0	NaN	NaN	NaN	NaN
550.0	NaN	NaN	NaN	NaN
600.0	NaN	NaN	NaN	NaN
650.0	NaN	NaN	NaN	NaN
700.0	NaN	NaN	NaN	NaN
750.0	NaN	NaN	NaN	NaN
800.0	NaN	NaN	NaN	NaN
850.0	NaN	NaN	NaN	NaN
900.0	NaN	NaN	NaN	NaN
950.0	NaN	NaN	NaN	NaN
1000.0	NaN	NaN	NaN	NaN


==> data/reg_ex7.dat <==
w e0 em9 em6 em3
0.0001	33.63036726803737	33.63036726200832	33.630361238992506	33.624339842342465
0.00010186101701559753	33.630366777563985	33.63036677153494	33.63036074851926	33.62433935200571
0.00010375666787451859	33.63036626866549	33.63036626263645	33.630360239620906	33.624338843248985
0.0001056875971184804	33.63036574064977	33.630365734620725	33.63035971160533	33.62433831538035
0.00010765446128423159	33.63036519279867	33.63036518676962	33.630359163754385	33.624337767681865
0.00010965792912678099	33.630364624367076	33.63036461833803	33.630358595322946	33.624337199408615
0.00011169868184678226	33.6303640345819	33.63036402855286	33.630358005537936	33.62433660978774
0.00011377741332214914	33.63036342264096	33.630363416611914	33.63035739359716	33.624335998017266
0.00011589483034398106	33.63036278771202	33.630362781682976	33.630356758668405	33.6243353632652
0.00011805165285688056	33.63036212893152	33.630362122902476	33.63035609988809	33.624334704668215
0.00012024861420374123	33.63036144540344	33.63036143937439	33.630355416360196	33.62433402133054
0.00012248646137509307	33.63036073619822	33.63036073016917	33.63035470715517	33.62433331232288
0.00012476595526308696	33.630360000351246	33.6303599943222	33.63035397130841	33.6243325766809
0.0001270878709202058	33.63035923686179	33.63035923083275	33.63035320781917	33.624331813404126
0.0001294529978227916	33.63035844469145	33.63035843866241	33.63035241564905	33.62433102145446
0.00013186214013947485	33.63035762276284	33.6303576167338	33.63035159372066	33.62433019975481
0.00013431611700460167	33.630356769958134	33.630356763929086	33.63035074091619	33.62432934718767
0.0001368157627967472	33.63035588511747	33.63035587908843	33.630349856075775	33.624328462593496
0.0001393619274224142	33.63035496703748	33.63035496100844	33.63034893799604	33.62432754476926
0.00014195547660501016	33.63035401446954	33.6303540084405	33.630347985428365	33.624326592466666
0.00014459729217920195	33.63035302611815	33.63035302008911	33.630346997077254	33.624325604390606
0.00014728827239075034	33.63035200063915	33.63035199461011	33.63034597159854	33.62432457919727
0.00015002933220192182	33.630350936637925	33.630350930608884	33.63034490759762	33.62432351549244
0.00015282140360258693	33.630349832667406	33.630349826638366	33.630343803627404	33.62432241182946
0.00015566543592710622	33.63034868722624	33.6303486811972	33.63034265818655	33.62432126670737
0.00015856239617711372	33.630347498756606	33.63034749272756	33.630341469717244	33.6243200785688
0.00016151326935030913	33.63034626564227	33.63034625961323	33.63034023660326	33.62431884579798
0.00016451905877536624	33.63034498620622	33.63034498017718	33.63033895716757	33.62431756671834
0.0001675807864530767	33.63034365870849	33.63034365267944	33.6303376296702	33.62431623959041
0.0001706994934038408	33.63034228134372	33.63034227531468	33.63033625230582	33.62431486260933
0.00017387624002162505	33.63034085223882	33.630340846209776	33.630334823201316	33.62431343390253
0.00017711210643450888	33.630339369450255	33.630339363421214	33.63033334041316	33.62431195152702
0.00018040819287193827	33.63033783096159	33.630337824932546	33.630331801924925	33.62431041346693
0.00018376562003881704	33.630336234680584	33.630336228651544	33.63033020564437	33.624308817630606
0.00018718552949655793	33.630334578436454	33.63033457240741	33.630328549400694	33.624307161847845
0.0001906690840512252	33.63033285997687	33.630332853947834	33.63032683094159	33.624305443866966
0.00019421746814890265	33.63033107696495	33.63033107093591	33.63032504793017	33.62430366135174
0.00019783188827841644	33.630329226975995	33.63032922094696	33.630323197941735	33.624301811878134
0.00020151357338155565	33.63032730749426	33.63032730146522	33.63032127846053	33.624299892931106
0.00020526377527092522	33.63032531590953	33.6303253098805	33.63031928687636	33.624297901901166
0.000209083769055575	33.6303232495136	33.63032324348456	33.630317220481	33.62429583608086
0.0002129748535745521	33.630321105496485	33.63032109946745	33.630315076464484	33.624293692661006
0.00021693835183851843	33.63031888094271	33.63031887491368	33.63031285191133	33.624291468726916
0.0002209756114795901	33.63031657282731	33.63031656679828	33.630310543796575	33.62428916125448
0.00022508800520954617	33.63031417801173	33.6303141719827	33.63030814898166	33.62428676710602
0.00022927693128656486	33.63031169323955	33.63031168721052	33.63030566421017	33.624284283026014
0.00023354381399064793	33.630309115132064	33.63030910910303	33.6303030861034	33.624281705636704
0.00023789010410788934	33.630306440183695	33.63030643415467	33.63030041115578	33.62427903143349
0.00024231727942376007	33.63030366475722	33.630303658728195	33.63029763573008	33.624276256780156
0.00024682684522556923	33.63030078507882	33.63030077904979	33.630294756052486	33.62427337790393
0.0002514203348142797	33.630297797232984	33.63029779120395	33.63029176820747	33.62427039089041
0.00025609931002584595	33.63029469715721	33.630294691128185	33.63028866813257	33.624267291678215
0.0002608653617622548	33.63029148063642	33.6302914746074	33.63028545161267	33.62426407605344
0.00026572011053245065	33.630288143297264	33.63028813726824	33.63028211427445	33.62426073964395
0.0002706652070033241	33.63028468060219	33.63028467457316	33.63027865158033	33.62425727791346
0.0002757023325609583	33.630281087843244	33.630281081814225	33.63027505882239	33.62425368615534
0.00028083319988231727	33.63027736013582	33.6302773541068	33.630271331116006	33.62424995948633
0.0002860595535175742	33.630273492411824	33.630273486382805	33.63026746339309	33.62424609283975
0.00029138317048327885	33.63026947941286	33.63026947338384	33.63026345039524	33.62424208095866
0.00029680586086656025	33.63026531568321	33.63026530965419	33.63025928666676	33.624237918388886
0.0003023294684405776	33.63026099556227	33.63026098953325	33.630254966547014	33.624233599471374
0.00030795587129142264	33.63025651317692	33.630256507147905	33.63025048416292	33.62422911833466
0.00031368698245668765	33.63025186243363	33.63025185640462	33.63024583342092	33.6242244688869
0.00031952475057592136	33.63024703701002	33.630247030981	33.630241007998656	33.62421964480748
0.0003254711605531848	33.6302420303465	33.630242024317496	33.630236001336534	33.62421463953864
0.0003315282342319423	33.63023683563712	33.63023682960811	33.6302308066286	33.62420944627632
0.0003376980310825091	33.63023144582054	33.63023143979153	33.63022541681352	33.624204057961144
0.00034398264890229247	33.63022585357037	33.63022584754137	33.63021982456491	33.62419846726877
0.00035038422452906756	33.630220051285214	33.63022004525621	33.63021402228137	33.62419266659992
0.000356904934567523	33.63021403107833	33.63021402504933	33.63020800207617	33.62418664807004
0.00036354699612933176	33.63020778476705	33.630207778738054	33.630201755766635	33.62418040349875
0.0003703126675869927	33.6302013038616	33.6302012978326	33.63019527486298	33.624173924398626
0.00037720424934169976	33.63019457955351	33.63019457352451	33.63018855055677	33.62416720196368
0.0003842240846055061	33.63018760270387	33.630187596674865	33.630181573709066	33.624160227057516
0.0003913745601980384	33.63018036383071	33.63018035780172	33.63017433483793	33.62415299020084
0.00039865810735804387	33.63017285309632	33.63017284706733	33.63016682410563	33.62414548155864
0.00040607720257003656	33.630165060293834	33.63016505426484	33.63015903130531	33.62413769092692
0.0004136343684063274	33.63015697483347	33.63015696880448	33.630150945847205	33.62412960771885
0.0004213321743847289	33.630148585728	33.63014857969902	33.630142556744076	33.62412122095025
0.00042917323784221574	33.6301398815781	33.63013987554912	33.6301338525966	33.62411251922497
0.00043716022482485065	33.630130850556675	33.6301308445277	33.630124821577695	33.62410349071923
0.0004452958509942655	33.630121480393065	33.63012147436409	33.63011545141669	33.62409412316576
0.0004535828825510186	33.63011175835623	33.63011175232725	33.63010572938257	33.624084403837074
0.0004620241371751313	33.63010167123764	33.63010166520867	33.63009564226679	33.62407431952833
0.00047062248498412813	33.6300912053333	33.630091199304324	33.63008517636536	33.62406385653935
0.0004793808495089112	33.63008034642526	33.63008034039629	33.63007431746035	33.62405300065614
0.000488302208687788	33.630069079762336	33.63006907373337	33.630063050800565	33.62404173713162
0.0004973895958790063	33.63005739004021	33.630057384011245	33.6300513610817	33.62403005066574
0.0005066461008921268	33.63004526138057	33.63004525535161	33.63003923242543	33.62401792538461
0.0005160748710385908	33.63003267730988	33.63003267128093	33.63002664835825	33.624005344819274
0.0005256791122018425	33.63001962073678	33.630019614707834	33.630013591788796	33.62399229188314
0.0005354620899273607	33.63000607392935	33.6300060679004	33.63000004498513	33.623978748849225
0.0005454271305329831	33.62999201849072	33.62999201246177	33.62998598955042	33.62396469732578
0.0005555776222398878	33.629977435334595	33.629977429305654	33.62997140639836	33.62395011823184
0.0005659170163246243	33.62996230465923	33.629962298630296	33.62995627572721	33.62393499177115
0.000576448828292588	33.629946605920715	33.62994659989178	33.62994057699307	33.62391929740554
0.0005871766390733255	33.629930317805325	33.6299303117764	33.62992428888222	33.62390301382722
0.0005981040962380938	33.6299134182006	33.62991341217168	33.62990738928221	33.62388611892988
0.0006092349152400712	33.62989588416561	33.6298958781367	33.6298898552521	33.623868589778986
0.0006205728806776501	33.62987769189995	33.62987768587104	33.629871662991505	33.62385040258074
0.0006321218475812455	33.629858816711646	33.62985881068275	33.62985278780847	33.62383153265009
0.000643885742724042	33.629839232983834	33.62983922695493	33.62983320408611	33.62381195437725
0.0006558685659571429	33.62981891414028	33.62981890811138	33.629812885248214	33.62379164119343
0.0006680743915695614	33.6297978326094	33.62979782658051	33.62979180372321	33.623770565534706
0.0006805073696735206	33.629775959787395	33.62977595375851	33.6297699309073	33.623748698805244
0.0006931717276155408	33.629753265999454	33.629753259970585	33.629747237125684	33.623726011338505
0.0007060717714137773	33.62972972046	33.62972971443113	33.62972369159279	33.623702472357465
0.0007192118872221186	33.629705291231026	33.629705285202164	33.62969926237062	33.62367804993304
0.000732596542821523	33.629679945179454	33.6296799391506	33.62967391632612	33.62365271094136
0.0007462302891391107	33.62965364793228	33.62965364190343	33.62964761908626	33.623626421018976
0.0007601177617955331	33.62962636383058	33.62962635780174	33.629620334992175	33.62359914451693
0.000774263682681127	33.62959805588147	33.62959804985264	33.62959202705095	33.62357084445261
0.0007886728615614156	33.629568685708485	33.629568679679664	33.62956265688615	33.62354148246025
0.0008033501977124734	33.62953821350013	33.62953820747132	33.62953218468629	33.623511018739435
0.000818300681586739	33.629506597956315	33.62950659192751	33.629500569151276	33.62347941200156
0.0008335293965098195	33.62947379623313	33.62947379020434	33.629467767437234	33.62344661941467
0.0008490415204088747	33.629439763885344	33.62943975785655	33.62943373509893	33.62341259654589
0.0008648423275731727	33.629404454806945	33.62940444877817	33.62939842603037	33.623377297302056
0.0008809371904473991	33.629367821169325	33.629367815140554	33.62936179240295	33.62334067386786
0.000897331581458352	33.62932981335739	33.62932980732863	33.62932378460161	33.62330267664204
0.0009140310748756232	33.62929037990322	33.62929037387447	33.629284351158425	33.623263254170986
0.0009310413487069075	33.629249467417154	33.62924946138842	33.62924343868375	33.6232223530799
0.0009483681866285928	33.62920702051677	33.629207014488046	33.6292009917952	33.6231799180018
0.0009660174799522646	33.629162981752785	33.62916297572407	33.629156953043484	33.623135891503374
0.0009839952296278227	33.629117291532516	33.62911728550382	33.62911126283595	33.62309021400852
0.0010023075482838654	33.62906988804054	33.629069882011855	33.62906385935718	33.62304282371904
0.0010209606623060466	33.62902070715634	33.62902070112767	33.62901467848668	33.62299365653225
0.0010399609139541202	33.628969682369046	33.62896967634039	33.628963653713605	33.6229426459558
0.00105931476351837	33.628916744689086	33.62891673866044	33.62891071604839	33.62288972301932
0.0010790287915161836	33.62886182255649	33.62886181652786	33.628855793931095	33.622834816182745
0.0010991097009294972	33.628804841746025	33.62880483571741	33.628798813136505	33.62277785124151
0.0011195643194838783	33.628745725268836	33.62874571924024	33.62873969667579	33.62271875122818
0.0011403996019700331	33.628684393270476	33.62868438724189	33.62867836469451	33.62265743631052
0.0011616226326085018	33.62862076292528	33.628620756896716	33.62861473436705	33.62259382368593
0.0011832406274583781	33.62855474832696	33.62855474229843	33.628548719787126	33.62252782747203
0.0012052609368708425	33.62848626037525	33.62848625434672	33.62848023185448	33.622459358593304
0.001227691047988359	33.6284152066584	33.6284152006299	33.62840917815743	33.62238832466377
0.0012505385872903913	33.62834149133147	33.628341485303	33.62833546285104	33.62231462986511
0.0012738113231864786	33.628265014990404	33.62826500896195	33.62825898653128	33.62223817482093
0.0012975171686575868	33.628185674541406	33.62818566851297	33.628179646104385	33.62215885646612
0.001321664183946605	33.62810336306568	33.62810335703726	33.62809733465158	33.62207656791163
0.0013462605792989096	33.62801796967945	33.628017963651054	33.62801194128914	33.62199119830451
0.0013713147177539457	33.62792937938896	33.627929373360594	33.62792335102333	33.621902632683
0.0013968351179887398	33.62783747294026	33.62783746691191	33.62783144460023	33.62181075182632
0.0014228304572143533	33.627742126663634	33.62774212063532	33.62773609835016	33.62171543209913
0.0014493095741262166	33.62764321231282	33.62764320628453	33.6276371840269	33.621616545290834
0.0014762814719093895	33.62754059689811	33.62754059086985	33.627534568640776	33.6215139584487
0.0015037553212997384	33.62743414251402	33.62743413648579	33.62742811428634	33.62140753370561
0.0015317404637020797	33.62732370616058	33.62732370013238	33.62731767796365	33.62129712810131
0.0015602464143663695	33.62720913955851	33.62720913353034	33.6272031113935	33.62118259339777
0.001589282865622978	33.62709028895805	33.62709028292992	33.627084260826145	33.621063775887954
0.0016188596901781976	33.62696699494093	33.62696698891283	33.62696096684336	33.6209405161979
0.001648986944471065	33.62683909221563	33.62683908618757	33.626833064153686	33.62081264908202
0.0016796748720926532	33.62670640940554	33.62670640337752	33.62670038138055	33.62068000321133
0.0017109339072690151	33.62656876882978	33.62656876280179	33.62656274084311	33.620542400954314
0.0017427746784089192	33.62642598627643	33.62642598024848	33.62641995832953	33.62039965815024
0.0017752080117176341	33.62627787076834	33.62627786474043	33.62627184286269	33.620251583874996
0.0018082449348779518	33.62612422432046	33.626124218292595	33.626118196457604	33.62009798019854
0.0018418966807997109	33.62596484168941	33.62596483566159	33.62595881387093	33.61993864193446
0.0018761746914391214	33.62579951011427	33.625799504086494	33.62579348234183	33.619773356380946
0.001911090621689138	33.62562800904889	33.62562800302116	33.6256219813242	33.619601903053066
0.0019466563433422613	33.62545010988506	33.62545010385738	33.62544408220991	33.61942405340607
0.0019828839491270716	33.625265575666575	33.62526556963895	33.625259548042806	33.61923957054953
0.0020197857568198785	33.62507416079372	33.62507415476615	33.625068133223245	33.61904820895189
0.0020573743134329136	33.62487561071831	33.62487560469079	33.624869583203115	33.61884971413557
0.002095662399480433	33.62466966162824	33.624669655600776	33.62466363417038	33.61864382236167
0.0021346630333242433	33.62445604012233	33.62445603409493	33.62445001272394	33.61843026030484
0.00217438947560008	33.624234462874135	33.6242344568468	33.624228435537425	33.61820874471719
0.0022148552337263594	33.6240046362854	33.62400463025812	33.623998609012666	33.61797898208187
0.0022560740664968617	33.62376625612806	33.62376625010085	33.62376022892168	33.61774066825515
0.002298059988758851	33.62351900717521	33.62351900114807	33.62351298003766	33.61749348809748
0.002340827276178292	33.62326256282022	33.62326255679315	33.623256535754045	33.61723711509272
0.0023843904700937206	33.62299658468419	33.622996578657194	33.622990557692034	33.61697121095568
0.0024287643824604504	33.622720722211035	33.62272071618412	33.622714695295656	33.61669542522737
0.002473964100886814	33.62243461225035	33.62243460622352	33.622428585414596	33.61640939485792
0.002520004993764092	33.62213787862749	33.62213787260073	33.6221318518743	33.61611274377676
0.002566902715491952	33.62183013170073	33.621830125674066	33.62182410503318	33.61580508245
0.002614673211801092	33.621510967905365	33.62151096187878	33.62150494132661	33.61548600742453
0.002663332725174981	33.621179969284185	33.6211799632577	33.62117394279752	33.61515510085871
0.0027128978003724672	33.620836703004436	33.620836696978046	33.62083067661327	33.61481193003939
0.00276338529005317	33.62048072086091	33.62048071483461	33.62047469456876	33.61445604688521
0.002814812360507581	33.62011155876493	33.62011155273874	33.62010553257547	33.61408698743565
0.00286719649749377	33.61972873621906	33.619728730192975	33.619722710136074	33.613704271325894
0.002920555512182745	33.61933175577722	33.61933174975124	33.619325729804636	33.61330740124713
0.0029749075472144406	33.61892010249047	33.618920096464606	33.618914076632365	33.61289586239242
0.003030271082866396	33.618493243337774	33.61849323731203	33.61848721759836	33.612469121887656
0.0030866649433372744	33.618050626641974	33.61805062061636	33.618044601025616	33.612026628207666
0.0031441083031472647	33.61759168147083	33.61759167544534	33.61758565598206	33.61156781057738
0.00320262069365765	33.61711581702301	33.61711581099765	33.61710979166652	33.61109207835806
0.00326222200971167	33.61662242199896	33.616622415973744	33.616616396779605	33.61059882041824
0.0033229325163989716	33.61611086395681	33.61611085793174	33.61610483887962	33.61008740448984
0.0033847728559459832	33.615580488653194	33.61558048262826	33.61557446372338	33.609557176509156
0.0034477640547344642	33.61503061936912	33.615030613344345	33.61502459459208	33.6090074599429
0.003511927530450728	33.614460556221275	33.61446055019665	33.61445453160259	33.60843755509961
0.0035772850993678732	33.61386957545834	33.61386956943388	33.61386355100381	33.607846738426275
0.0036438589837635444	33.61325692874336	33.613256922719074	33.61325090445897	33.607234261790715
0.003711671819475767	33.612621842421746	33.612621836397636	33.6126158183137	33.60659935174988
0.0037807466635993493	33.61196351677575	33.61196351075182	33.61195749285047	33.60594120880446
0.003851107002325569	33.61128112526571	33.61128111924197	33.61127510152985	33.605259006640296
0.0039227767589277195	33.61057381375851	33.61057380773497	33.610567790218944	33.60455189135704
0.003995780301895269	33.609840699744055	33.60984069372071	33.6098346764079	33.6038189806848
0.004070142453219439	33.60908087154017	33.60908086551704	33.60907484841481	33.60305936318922
0.004145888496832911	33.608293387487215	33.60829338146431	33.60828736458026	33.602272097466255
0.004223044187206677	33.60747727513263	33.60747726910995	33.60747125245197	33.601456211326905
0.004301635758106795	33.606631530407306	33.60663152438486	33.606625507961105	33.60061070097375
0.00438168993151419	33.60575511679393	33.605755110771725	33.60574909459062	33.59973453016949
0.004463233926710397	33.60484696448959	33.60484695846764	33.60484094253791	33.59882662939966
0.0045462954695324	33.60390596956348	33.603905963541784	33.60389994787245	33.59788589503052
0.004630902801799741	33.60293099311112	33.60293098708969	33.60292497169007	33.59691118846348
0.004717084690917017	33.601920860407695	33.60192085438655	33.60191483926628	33.59590133528847
0.004804870439655129	33.60087436006141	33.600874354040556	33.6008683392096	33.5948551244375
0.004894289896114532	33.59979024316963	33.59979023714908	33.59978422261772	33.59377130734096
0.004985373463873894	33.59866722248002	33.59866721645977	33.59866120223866	33.592648597088775
0.005078152112327676	33.5975039715589	33.59750396553898	33.59749795163909	33.591485667598945
0.0051726573872160194	33.596299123970084	33.596299117950494	33.59629310438318	33.59028115279641
0.0052689214213506716	33.59505127246657	33.59505126644732	33.5950452532243	33.58903364580483
0.0053669769455404765	33.59375896819881	33.593758962179926	33.59375294931329	33.58774169815492
0.00546685729972018	33.59242071994283	33.59242071392431	33.592414701426556	33.58640381901251
0.005568596444286414	33.59103499335203	33.5910349873339	33.5910289752179	33.58501847443047
0.005672228971644543	33.58960021023662	33.58960020421888	33.58959419249795	33.58358408662798
0.005777790117970501	33.58811474787526	33.58811474185792	33.58810873054577	33.582099033302214
0.00588531577519145	33.586576938363386	33.586576932346475	33.58657092145724	33.58056164697652
0.005994842503189409	33.58498506800348	33.58498506198701	33.584979051535264	33.57897021439055
0.006106407542232043	33.58333737674233	33.583337370726305	33.58333136072708	33.577322975937356
0.006220048825634711	33.58163205766133	33.581632051645784	33.58162604211456	33.57561812515349
0.006335804992658248	33.57986725652584	33.57986725051077	33.57986124146349	33.57385380826803
0.006453715401646702	33.578041071399845	33.57804106538528	33.578035056838345	33.57202812381696
0.006573820143409586	33.576151552333364	33.576151546319316	33.57614553828964	33.570139122330204
0.006696160054853222	33.57419670112924	33.574196695115724	33.57419068762067	33.568184806097875
0.006820776732865685	33.572174471197485	33.57217446518453	33.57216845824198	33.566163129024176
0.006947712548460233	33.570082767505355	33.57008276149297	33.5700767551213	33.5640719965768
0.0070770106611818895	33.56791944663134	33.56791944061955	33.56791343483764	33.5619092658403
0.007208715033782135	33.56568231693257	33.56568231092138	33.565676305748624	33.55967274568258
0.007342870447166765	33.56336913883465	33.5633691328241	33.56336312828039	33.55736019704399
0.007479522515621821	33.56097762525423	33.560977619244326	33.560971615350105	33.55496933335876
0.007618717702322999	33.558505442164304	33.558505436155066	33.558499432931264	33.552497821119246
0.007760503335133571	33.55595020931313	33.55595020330459	33.55594420077267	33.549943280593574
0.00790492762269642	33.55330950110801	33.55330949510017	33.55330349328212	33.54730328670802
0.008052039670825477	33.550580847675185	33.55058084166809	33.55057484058639	33.54457537010542
0.008201889499202203	33.54776173610829	33.54776173010196	33.547755729779624	33.54175701839179
0.008354528058382871	33.544849611916995	33.544849605911445	33.544843606371984	33.53884567758323
0.008510007247122246	33.54184188068894	33.54184187468421	33.541835875951634	33.53583875376574
0.008668379930019773	33.53873590997769	33.53873590397378	33.538729906072604	33.53273361498083
0.008829699955494092	33.535529031429405	33.53552902542636	33.53552302838155	33.529527593349854
0.008994022174092044	33.53221854316223	33.53221853716006	33.53221254099705	33.52621798745059
0.00916140245713852	33.52880171241093	33.52880170640967	33.52879571115434	33.522802064958945
0.009331897715733239	33.52527577845067	33.52527577245035	33.52526977812899	33.51927706556953
0.009505565920101192	33.5216379558133	33.521637949813936	33.52163195645323	33.51564020420847
0.009682466119303124	33.51788543780884	33.51788543181047	33.517879439437465	33.511888674551074
0.009862658461312821	33.51401540036568	33.51401539436832	33.51400940301041	33.50801965285799
0.010046204213468126	33.51002500620177	33.51002500020546	33.51001900989033	33.504030302141935
0.01023316578330245	33.50591140933893	33.50591140334369	33.50590541409926	33.49991777667724
0.010423606739764018	33.501671759971764	33.50167175397762	33.50166576583202	33.4956792268637
0.010617591834830001	33.49730320970186	33.497303203708846	33.497297216690384	33.491311804455194
0.010815187025522881	33.4928029171474	33.49280291115554	33.492796925292595	33.48681266816338
0.011016459496336563	33.48816805393594	33.488168047945265	33.48816206326623	33.48217898964419
0.011221477682079803	33.483395811089	33.48339580509954	33.48338982163279	33.477407959875606
0.011430311291144793	33.478483405803104	33.47848339981489	33.47847741758867	33.47249679593151
0.011643031329208768	33.47342808863267	33.47342808264573	33.47342210168807	33.46744274815681
0.0118597101233767	33.46822715107611	33.46822714509046	33.4682211654291	33.462243107745394
0.012080421346773283	33.46287793356573	33.46287792758141	33.46287194924366	33.45689521472132
0.012305240043592616	33.45737783385958	33.45737782787661	33.45737185088928	33.45139646632142
0.012534242654614001	33.451724315830006	33.451724309848416	33.451718334237654	33.44574432577408
0.012767507043192657	33.44591491864156	33.44591491266137	33.44590893845257	33.43993633146689
0.013005112521734093	33.43994726630797	33.439947260329205	33.43994128754681	33.433970106492694
0.013247139878661168	33.4338190776138	33.43381907163649	33.43381310030389	33.42784336855985
0.013493671405883065	33.42752817638379	33.42752817040795	33.42752220054729	33.421553940249524
0.013744790926775373	33.42107250207868	33.42107249610433	33.421066527736315	33.415099759598945
0.014000583824680975	33.41445012069244	33.414450114719614	33.41444414786335	33.40847889098551
0.01426113707194129	33.407659235921905	33.4076592299506	33.40765326462338	33.40168953628264
0.014526539259467805	33.400698200575285	33.40069819460553	33.40069223082257	33.39473004625402
0.014796880626863964	33.39356552818169	33.39356552221349	33.39355955998775	33.38759893214825
0.015072253093107562	33.38625990475977	33.38625989879314	33.38625393813505	33.38029487745215
0.015352750287804227	33.37878020069802	33.37878019473296	33.37877423565014	33.37281674975506
0.01563846758302247	33.371125482695696	33.37112547673223	33.37111951922923	33.365163612673456
0.01592950212572123	33.36329502570821	33.36329501974633	33.36328906382431	33.35733473777934
0.016225952870780873	33.35528832483626	33.35528831887596	33.355282364532385	33.349329616472154
0.016527920614648948	33.34710510709437	33.34710510113564	33.347099148363945	33.34114797172957
0.016835508029612024	33.33874534298899	33.338745337031824	33.33873938582104	33.33278976966746
0.017148819698705402	33.33020925783426	33.33020925187864	33.330203302213064	33.32425523083735
0.017467962151272456	33.32149734272799	33.321497336773895	33.32149138863264	33.315544841183666
0.017793043899185772	33.312610365108895	33.312610359156295	33.31260441251294	33.306659362582224
0.018124175473742368	33.30354937881258	33.30354937286145	33.30354342768357	33.29759984287706
0.018461469463245474	33.294315733541865	33.29431572759216	33.29430978384091	33.28836762533185
0.018805040551285825	33.28491108366534	33.28491107771702	33.28490513534663	33.27896435740921
0.01915500555573528	33.27533739625794	33.27533739031095	33.275331449268265	33.26939199879234
0.019511483468466165	33.26559695829602	33.2655969523503	33.2655910125743	33.259652828561144
0.01987459549580983	33.255692382921445	33.255692376976924	33.255686438398136	33.249749451437616
0.020244465099768037	33.245626614689876	33.24562660874647	33.245620671286495	33.23968480301569
0.020621218039991434	33.23540293372182	33.23540292777945	33.23539699135035	33.229462153894204
0.021004982416539152	33.22502495867725	33.225024952735815	33.22501901723957	33.21908511263384
0.021395888713434227	33.214496648480676	33.214496642540055	33.21449070786795	33.208557627465034
0.021794069843029548	33.20382230272736	33.20382229678745	33.20381636281947	33.197883986677546
0.022199661191199548	33.19300656070903	33.19300655476969	33.1930006213739	33.18706881763019
0.022612800663372783	33.1820543990038	33.182054393064895	33.18204846009678	33.17611708432542
0.023033628731421313	33.17097112758437	33.17097112164573	33.170965188947555	33.165034083502874
0.023462288481422636	33.15976238440607	33.15976237846753	33.159756445867664	33.15382543921368
0.02389892566231049	33.14843412844825	33.14843412250962	33.14842818982184	33.142497095848704
0.024343688735431104	33.13699263119155	33.13699262525264	33.13698669227546	33.13105530960367
0.024796728925021588	33.12544446652525	33.125444460585825	33.12543852710176	33.11950663837505
0.025258200269627846	33.113796499091315	33.11379649315115	33.11379055892601	33.10785793009367
0.025728259674479333	33.102055871082655	33.102055865141494	33.10204992992368	33.096116309513164
0.026207066964838512	33.0902299875266	33.09022998158417	33.0902240451039	33.084289163484556
0.02669478494034321	33.078326500095905	33.07832649415192	33.0783205561205	33.072384124759104
0.027191579430360175	33.066353289502935	33.06635328355709	33.06634734366616	33.060409054375064
0.02769761935036891	33.05431844654369	33.054318440595665	33.05431249851643	33.048372022694885
0.02821307675939472	33.04223025187109	33.042230245920514	33.04222430130302	33.0362812891723
0.028738126918510663	33.030097154586834	33.03009714863335	33.03009120110566	33.024145280938434
0.02927294835042816	33.01792774975253	33.01792774379574	33.01792179296317	33.01197257030754
0.029817722900196717	33.005730754929665	33.00573074896915	33.00572479441353	32.999771851311934
0.030372635797033115	32.993514985866874	32.99351497990219	32.99350902118102	32.98755191538418
0.03093787571730138	32.98128933145973	32.9812893254904	32.9812833621361	32.97532162631199
0.03151363484866479	32.969062728115354	32.9690627221409	32.96905675365997	32.96308989459765
0.032100108955431715	32.95684413365809	32.956844127677975	32.956838153550244	32.95086565135824
0.032697497445117664	32.94464250091643	32.944642494930115	32.9446365146079	32.93865782190669
0.03330600343624589	32.932466751133454	32.93246674514037	32.93246075804766	32.92647529915559
0.033925833827409935	32.920325747343334	32.92032574134286	32.92031974687453	32.91432691698636
0.034557199367621395	32.908228267855996	32.908228261847505	32.908222259368436	32.902221423725564
0.03520031472796679	32.89618297998995	32.89618297397277	32.89617696281704	32.89016745586813
0.03585539857459815	32.88419841418889	32.88419840816233	32.884192387632346	32.878173512183196
0.03652267364308175	32.87228293865434	32.872282932617665	32.87227690198333	32.86624792833429
0.03720236681413068	32.86044473461933	32.86044472857178	32.86043868706956	32.854398852138935
0.037894709190746674	32.848691772381535	32.848691766322304	32.84868571315441	32.842634219585925
0.03859993617679769	32.837031788206716	32.83703178213498	32.83702571646839	32.83096173172078
0.039318287557057685	32.82547226220403	32.82547225611891	32.825466177084465	32.81938883250094
0.04005000757873611	32.81402039726527	32.814020391165855	32.81401429785732	32.807922687712654
0.04079534503452451	32.80268309915099	32.80268309303634	32.8026769845094	32.79657016503215
0.04155455334718875	32.791466957795166	32.7914669516643	32.791460826935534	32.78533781530285
0.04232789065573551	32.7803782298905	32.7803782237424	32.780372081788315	32.774231855090555
0.04311561990318226	32.76942282280536	32.76942281663895	32.76941665639485	32.763258150567275
0.04391800892596086	32.7586062798735	32.75860627368767	32.758600094046585	32.75242220276514
0.04473533054498465	32.74793376708705	32.747933760880656	32.747927560692155	32.7417291342304
0.04556786265841064	32.737410061214206	32.73741005498604	32.737403833055104	32.73118367709903
0.046415888336127795	32.727039539352965	32.727039533101795	32.72703328818753	32.72079016260529
0.04727969591600388	32.716826169924396	32.71682616364893	32.71681989446332	32.71055251202648
0.048159579101923505	32.70677350510019	32.70677349879909	32.70676720400565	32.70047422905868
0.04905583706365048	32.69688467465254	32.69688466832442	32.69687834653682	32.690558393611475
0.04996877453854884	32.68716238120699	32.687162374850416	32.68715602463102	32.68080765700223
0.05089870193519682	32.67760889687432	32.67760889048778	32.67760251034617	32.671224238525866
0.05184593543892913	32.66822606123117	32.66822605481314	32.66821964320448	32.66180992337002
0.05281079711934331	32.659015280616075	32.65901527416494	32.6590088294884	32.652566061841895
0.053793615039807	32.649977528703246	32.64997752221736	32.64997104281436	32.643493569869435
0.05479472336900287	32.64111334831433	32.64111334179195	32.64110682594439	32.634592930736765
0.05581446249454964	32.63242285442588	32.63242284786525	32.632416293793625	32.62586419801183
0.05685317913873753	32.62390573832937	32.62390573172863	32.623899137590065	32.6173069996227
0.05791122647641758	32.61556127289856	32.6155612662558	32.615554630142036	32.60892054303771
0.058988964255084965	32.60738831892043	32.607388312233674	32.6073816321689	32.600703621505374
0.06008675891719687	32.599385332443994	32.5993853257112	32.59937859964986	32.59265462130827
0.061204983724766994	32.59155037310298	32.591550366322025	32.59154359214646	32.58477152998713
0.06234401888627864	32.58388111336802	32.58388110653671	32.58387428205473	32.57705194549041
0.06350425168595962	32.57637484868555	32.57637484180161	32.57636796474398	32.56949308620672
0.06468607661546324	32.569028508460455	32.56902850152153	32.569021569539295	32.56209180183696
0.0658898955079995	32.56183866784152	32.56183866084518	32.56183167150692	32.554844585065155
0.06711611767496284	32.55480156026845	32.55480155321218	32.554794504001116	32.54774758398679
0.06836516004510239	32.547913090740735	32.54791308362192	32.54790597193291	32.54079661525459
0.06963744730628225	32.54116884976904	32.54116884258499	32.54116166572142	32.53398717790275
0.07093341204987993	32.53456412797037	32.53456412071829	32.534556875888754	32.52731446781018
0.07225349491787214	32.52809393126806	32.52809392394505	32.52808660826003	32.52077339276433
0.07359814475265768	32.521752996659146	32.52175298926221	32.52174559973045	32.51435858808752
0.07496781874966876	32.51553580850962	32.51553580103567	32.515528334560535	32.508064432786455
0.07636298261282246	32.509436615339965	32.50943660778578	32.50942906116142	32.501885066187015
0.07778411071286487	32.50344944706114	32.50344943942341	32.503441809330745	32.49581440501448
0.07923168624866253	32.49756813262211	32.497568124897384	32.49756040789995	32.489846160879914
0.08070620141149504	32.491786318028254	32.49178631021298	32.49177850275259	32.48397385813215
0.0822081575524054	32.48609748469	32.48609747678048	32.486089575172755	32.478190852034245
0.08373806535266494	32.480494968059645	32.48049496005206	32.48048696048176	32.472490347222426
0.08529644499741021	32.47497197651412	32.474971968404525	32.47496386692064	32.46686541640482
0.08688382635251184	32.46952161044003	32.469521602224326	32.46951339473508	32.4613090192564
0.08850074914473434	32.46413688147681	32.46413687315075	32.464128555418306	32.45581402146539
0.09014776314524918	32.45881073187337	32.45881072343256	32.4588022910676	32.4503732138866
0.09182542835656286	32.45353605391274	32.453536045352635	32.45352749380868	32.444979331755704
0.09353431520292387	32.448305709358664	32.448305700674545	32.44829702524208	32.43962507391821
0.0952750047242729	32.44311254887858	32.44311254006556	32.443103735865925	32.434303122027394
0.09704808877380301	32.43794943139609	32.43794942244912	32.43794048442816	32.42900615966384
0.09885417021919574	32.43280924332762	32.43280923424145	32.43280015716294	32.42372689133102
0.10069386314760276	32.427684917656684	32.42768490842589	32.427675686864696	32.41845806128015
0.10256779307444217	32.42256945280082	32.42256944341977	32.422560071754745	32.41319247211875
0.10447659715608044	32.41745593122653	32.417455921689395	32.417446394096025	32.40792300315831
0.10642092440647241	32.41233753776763	32.41233752806837	32.412327838511146	32.40264262845566
0.10840143591783309	32.407207577604574	32.407207567736926	32.40719770996138	32.39734443450553
0.11041880508541607	32.40205949386222	32.4020594838197	32.40204945134419	32.39202163754128
0.11247371783647517	32.39688688478548	32.39688687456136	32.396876660668546	32.38666760040279
0.11456687286348717	32.3916835204525	32.39168351003981	32.39167310776777	32.38127584893074
0.11669898186171472	32.38644335898739	32.38644334837891	32.38643275051195	32.375840087848935
0.11887076977119033	32.38116056223461	32.38116055142285	32.38114975048198	32.37035421609616
0.121082975023204	32.37582951085918	32.375829499836385	32.37581848806942	32.36481234157139
0.12333634979137756	32.37044481883743	32.370444807595554	32.37043357696683	32.35920879525649
0.12563166024741204	32.36500134730463	32.36500133583533	32.36498987801508	32.35353814468226
0.12796968682159413	32.35949421772623	32.35949420602088	32.35948251237414	32.34779520670396
0.1303512244681509	32.35391882436132	32.35391881241094	32.35390687398615	32.34197505955439
0.13277708293554297	32.34827084598668	32.34827083378198	32.34825864129901	32.3360730541424
0.13524808704178753	32.342546256851605	32.342546244382966	32.34253378822083	32.33008482456623
0.1377650769549054	32.336741336833974	32.336741324091406	32.336728594275456	32.32400629781159
0.14032890847858728	32.330852680768594	32.330852667741745	32.33083965393036	32.31783370260505
0.1429404533431761	32.324877206919965	32.324877193598105	32.32486388506894	32.31156357739383
0.14560059950206494	32.31881216457198	32.31881215094398	32.31879853657965	32.30519277742417
0.14831025143361043	32.31265514070797	32.31265512676228	32.31264119503553	32.298718480890805
0.15107033044866544	32.306404065755125	32.306404051479795	32.306389790438104	32.29213819413078
0.1538817750038346	32.300057218368735	32.30005720375136	32.300042601000975	32.285449755836375
0.15674554102055954	32.29361322923205	32.29361321425976	32.293598256949124	32.27865134026215
0.15966260221014258	32.287071083849504	32.28707106850895	32.28705574331151	32.271741459402975
0.16263395040481923	32.280430124312474	32.28043010858984	32.280414401686194	32.26471896412133
0.16566059589499144	32.273690050018104	32.27369003389903	32.27367393095842	32.25758304420364
0.16874356777273752	32.26685091732481	32.26685090079443	32.26683438695553	32.25033322732835
0.1718839142817146	32.25991313812927	32.25991312117215	32.259896181023116	32.24296937692942
0.1750827031735724	32.252877477354325	32.25287745995447	32.25286007751227	32.23549168894401
0.1783410220710008	32.24574504933874	32.24574503147955	32.24572719016849	32.227900687434015
0.18165997883753277	32.238517313124746	32.23851729478903	32.23849897741844	32.22019721907664
0.18504070195423017	32.23119606664308	32.23119604781297	32.23117723655412	32.21238244652233
0.1884843409033796	32.22378343979924	32.22378342045624	32.22376409681833	32.20445784062317
0.19199206655932843	32.21628188647086	32.21628186659577	32.216262011401	32.19642517153996
0.19556507158659492	32.20869417542956	32.20869415500247	32.20867374836021	32.18828649874072
0.19920457084538704	32.20102338020837	32.20102335920863	32.201002380488596	32.18004415991021
0.20291180180466775	32.19327286794004	32.19327284634623	32.19325127415063	32.17170075879468
0.20668802496290825	32.18544628719854	32.18544626498844	32.18542407712308	32.16325915201283
0.21053452427667055	32.177547554882	32.17754753203257	32.17752470547686	32.15472243487009
0.21445260759716675	32.169580842181986	32.169580818669324	32.16955732954515	32.14609392621964
0.21844360711494273	32.16155055969028	32.161550535489596	32.161526359029	32.13737715242002
0.22250887981283693	32.15346134170004	32.1534613167856	32.15343642729729	32.128575830444845
0.22664980792736933	32.145318029765626	32.14531800411078	32.145292374945264	32.1196938502074
0.2308677994187169	32.137125655589834	32.13712562916689	32.13709923268042	32.110735256167395
0.23516428844943485	32.12888942331349	32.128889396093754	32.12886220361081	32.10170422829336
0.23954073587208782	32.12061469128765	32.120614663241334	32.12058664501572	32.09260506245912
0.243998629725955	32.11230695341222	32.11230692450845	32.112278049682914	32.08344215035693
0.2485394857429799	32.103971820129914	32.103971790336644	32.10394202690099	32.074219959014
0.2531648478631355	32.09561499916669	32.09561496845068	32.095584283198264	32.064943010002295
0.2578762887593802	32.087242276112995	32.087242244439764	32.087210602922376	32.0556158584338
0.2626754103723837	32.078859494941426	32.07885946227519	32.0788268287562	32.0462430718352
0.26756384445520454	32.07047253855745	32.070472504861115	32.070438842266874	32.03682920899675
0.27254325312810285	32.062087309480326	32.062087274715374	32.062052544584766	32.027378798890155
0.27761532944368	32.05370971074905	32.05370967487554	32.05367383730764	32.01789631974891
0.28278179796253416	32.04534562714861	32.04534559012512	32.045308603724884	32.0083861784036
0.28804441533962966	32.037000906847354	32.03700086863089	32.03696269045274	31.998852689961193
0.2934049709215787	32.02868134353352	32.028681304079484	32.02864188956888	31.989300057914267
0.2988652873550384	32.020392659135595	32.020392618397715	32.02035192133041	31.97973235476205
0.3044272212064302	32.01214048720452	32.01214044513479	32.01209841755385	31.970153503219485
0.31009266359319276	32.003930357032	32.003930313580604	32.003886905731086	31.960567258085742
0.31586354082678175	31.995767678571315	31.995767633686594	31.99572279394767	31.95097718883631
0.32174181506763716	31.987657728221937	31.987657681850276	31.98761135666492	31.941386662997136
0.32772948499233834	31.979605635530145	31.979605587615925	31.979557721417883	31.93179883035068
0.33382858647317604	31.97161637085258	31.97161632133809	31.971566856476112	31.92221660801771
0.3400411932703707	31.96369473401968	31.96369468284504	31.963643559504302	31.912642666449266
0.3463694177371733	31.95584534402991	31.955845291133	31.955792447253522	31.90307941635659
0.3528154115380883	31.94807262979633	31.948072575112693	31.94801794630473	31.89352899659774
0.35938136638046275	31.9403808219602	31.94038076542297	31.94032428487921	31.883993263032423
0.3660695147596902	31.932773945777697	31.93277388731748	31.932715485721964	31.87447377834801
0.37288213071828347	31.92525581507881	31.925255754623613	31.925195360057206	31.86497180285264
0.3798215306190735	31.917830027289888	31.917829964765023	31.917767502607365	31.855488286223483
0.3868900739327976	31.910499959504314	31.910499894832274	31.91043528766005	31.846023860191355
0.39409016404034497	31.903268765580087	31.90326869868046	31.903201866161826	31.83657883213692
0.4014242490499321	31.896139374235386	31.896139305024732	31.89607016380983	31.827153179566146
0.4088948226294861	31.889114488109733	31.88911441650149	31.889042880108793	31.8177465454289
0.4165044248545184	31.88219658375169	31.882196509656033	31.882122488354494	31.80835823423802
0.42425564307177777	31.87538791249086	31.8753878358146	31.87531123650133	31.798987208942876
0.43215111277897644	31.868690502147352	31.868690422793772	31.868611148867164	31.789632088506746
0.4401935185208874	31.86210615952927	31.86210607739805	31.862024028626116	31.78029114613474
0.4483855948021188	31.85563647366595	31.855636388652982	31.8555514610368	31.77096230809605
0.4567301270168746	31.84928281972263	31.849282731719896	31.849194817351872	31.761643153082133
0.465229952396019	31.84304636354107	31.84304627243649	31.842955259353364	31.75233091204152
0.47388796097176533	31.83692806674953	31.836927972426817	31.83683374445712	31.743022468430368
0.4827070965603183	31.830928692385335	31.830928594723833	31.830831031329627	31.733714358818006
0.4916903577628028	31.825048810973463	31.82504870984797	31.82494768596069	31.7244027737867
0.5008407989848211	31.81928880700489	31.819288702285505	31.81918408813559	31.71508355906526
0.5101615314749834	31.813648885759818	31.81364877731176	31.813540438251927	31.705752216837396
0.5196557243827661	31.80812908042222	31.80812896810563	31.80801676442752	31.696403907167113
0.5293266058360562	31.802729259433377	31.802729143103154	31.802612929847086	31.687033449484616
0.5391774640387502	31.797449134035283	31.797449013540863	31.797328640298456	31.677635324079453
0.5492116483887788	31.79228826595516	31.792288141140318	31.792163451849724	31.66820367354805
0.5594325706169379	31.7872460751871	31.787245945889747	31.78711677862317	31.65873230414756
0.569843705946914	31.78232184782707	31.78232171387902	31.782187900622297	31.64921468700821
0.5804485942768978	31.777514743922495	31.777514605149236	31.777375971573125	31.639643959161475
0.5912508413831877	31.772823805298486	31.772823661518952	31.77268002674185	31.630012924342306
0.6022541201461927	31.76824796332714	31.76824781435346	31.76809899069519	31.620314053528062
0.6134621717992508	31.763786046608516	31.763785892245753	31.763631684972164	31.61053948517922
0.6248788072006892	31.75943678853468	31.759436628580573	31.75927683563851	31.60068102514979
0.6365079081295572	31.755198834711734	31.755198668956428	31.755033080698745	31.590730146239114
0.6483534286054723	31.75107075021657	31.751070578442302	31.75089897734262	31.58067798735876
0.6604193962330305	31.747051026668828	31.747050848649668	31.746873009006332	31.570515352292254
0.6727099135712339	31.743138089100405	31.743137904601927	31.742953592230933	31.560232708027367
0.6852291595284062	31.739330302607794	31.73933011138676	31.739139083303105	31.54982018264414
0.6979813907830661	31.73562597877456	31.735625780578598	31.73542778466569	31.53926756274408
0.7109709432312434	31.732023381854116	31.732023176421357	31.731817951087994	31.528564290409108
0.7242022334607314	31.72852073470444	31.728520521763176	31.728307795587668	31.517699459681058
0.7376797602527733	31.725116224468728	31.725116003737057	31.724895495097964	31.506661812554935
0.7514081061116967	31.721808007998057	31.721807779183465	31.721579195876494	31.495439734482062
0.7653919388230148	31.71859421701295	31.71859397981193	31.718357018652426	31.4840212493806
0.7796360130405233	31.715472963003712	31.715472717101367	31.715227063511886	31.472394014154297
0.7941451719029339	31.712442341869234	31.71244208693882	31.712187414521217	31.46054531272116
0.808924348680594	31.709500438296732	31.709500173999224	31.709236144090664	31.448462049557058
0.8239785684528518	31.70664532988472	31.706645055868368	31.70637131708067	31.43613074276001
0.8393129498166365	31.703875091013806	31.703874806913632	31.703590994655322	31.423537516643997
0.8549327066268381	31.70118779646969	31.701187501907008	31.700893237887406	31.410668093872047
0.8708431497690724	31.69858152482409	31.698581219405977	31.698276111120673	31.39750778714069
0.8870496889654406	31.696054361580373	31.696054044899146	31.69573768509615	31.384041490429894
0.9035578346138927	31.693604402089978	31.69360407372264	31.693276039848477	31.37025366983343
0.9203731996618223	31.69122975424773	31.69122941375538	31.6908892673804	31.356128353987735
0.9375015015145286	31.68892854097334	31.688928187900594	31.68857547412268	31.34164912411802
0.9549485639791966	31.686698902487418	31.68669853636178	31.686332783187677	31.326799103722937
0.9727203192450541	31.68453899839007	31.68453861872129	31.684159336424685	31.311560947920526
0.9908228099003795	31.682447009550486	31.68244661582989	31.682053296285403	31.295916832480202
1.0092621909870476	31.68042113981623	31.680420731516033	31.68001284750819	31.27984844256775
1.0280447320933093	31.67845961755077	31.67845919412337	31.6780361986296	31.26333696123216
1.0471768194855202	31.676560697007314	31.676560257884518	31.676121583331263	31.246363057664652
1.0666649582795393	31.67472265954819	31.674722204140462	31.67426726163133	31.228906875263988
1.0865157746525382	31.672943814717385	31.672943342413046	31.672471520927967	31.210948019542496
1.1067360180959736	31.671222501175027	31.671222011339406	31.670732676903746	31.192465545911425
1.1273325637104867	31.669557087501573	31.66955657947616	31.669049074298595	31.173437947385608
1.148312414543511	31.66794597287958	31.667945445981122	31.667419087559157	31.153843142250476
1.1696827039703852	31.66638758766095	31.66638704118053	31.665841121372427	31.13365846173762
1.1914506981197759	31.664880393826763	31.664879827028827	31.66431361109068	31.112860637757116
1.2136237983442408	31.663422885347035	31.663422297468387	31.662835023055038	31.091425790738974
1.2362095437367686	31.662013588447408	31.66201297869619	31.661403854824616	31.069329417638542
1.259215613694151	31.6606510617893	31.6606504293439	31.66001863531769	31.046546380164443
1.2826498305280605	31.659333896569787	31.659333240577723	31.658677924871185	31.023050893290822
1.306520162124721	31.658060716547737	31.658060036124503	31.65738031522481	30.998816514120012
1.330834724654075	31.65683017800151	31.656829472229365	31.65612442943529	30.97381613116469
1.3556017853293685	31.65564096962428	31.655640237551008	31.654908921726527	30.94802195412347
1.3808297652180925	31.65449181236185	31.654491052999475	31.653732477280556	30.921405504227216
1.406527242105237	31.653381459198172	31.653380671521578	31.652593811974448	30.89393760523816
1.4327029534098308	31.65230869489348	31.652307877839053	31.65149167206806	30.865588375188345
1.4593657991557567	31.651272335679145	31.65127148814331	31.65042483384652	30.836327218947723
1.4865248449978568	31.650271228913766	31.650270349751484	31.649392103222088	30.80612282171775
1.5141893253043521	31.64930425270449	31.64930334072771	31.648392315299088	30.774943143550406
1.5423686462966282	31.648370315497058	31.648369369473098	31.647424333905597	30.74275541499732
1.5710723892474503	31.647468355638523	31.647467374288382	31.646487051095473	30.709526133998995
1.6003103137387007	31.646597340915267	31.646596322911908	31.645579386623528	30.67522106412783
1.6300923609797406	31.64575626807032	31.645755212036843	31.64470028739753	30.63980523430483
1.66042865718753	31.644944162301773	31.644943066809553	31.643848726908974	30.603242940113006
1.691329517029648	31.644160076746005	31.64415894031275	31.643023704646005	30.565497746836417
1.722805447131394	31.643403091947306	31.643401913035035	31.64222424549019	30.52653249435705
1.754867149648151	31.642672315316897	31.642671092329852	31.641449399099933	30.486309304047037
1.787525525904235	31.64196688058311	31.641965611865583	31.640698239282177	30.444789587796702
1.820791680099463	31.64128594723456	31.641284631068647	31.639969863354203	30.40193405932292
1.8546769230846987	31.6406286999587	31.64062733456195	31.639263391497742	30.357702747906135
1.8891927762076663	31.639994348076776	31.63999293159979	31.638577966106315	30.312055014705937
1.924350975230331	31.639382124977125	31.63938065550101	31.63791275112764	30.26494957180846
1.9601634743191854	31.638791287548163	31.638789763081956	31.637266931402326	30.21634450416019
1.996642450109794	31.638221115611984	31.638219534089913	31.63663971199962	30.166197294543082
2.0338003058469813	31.637670911360562	31.63766927063926	31.636030317552116	30.114464851747783
2.071649675602069	31.637139998794407	31.637138296649983	31.63543799158911	30.0611035420985
2.1102034285685956	31.636627723165898	31.636625957290914	31.63486199587068	30.006069224484364
2.14947467343798	31.636133450427117	31.636131618427456	31.63430160972214	29.949317289046633
2.1894767628566214	31.635656566683753	31.635654666075354	31.633756129370408	29.89080269966948
2.2302232979659378	31.63519647765509	31.635194505860568	31.63322486728194	29.830480040415086
2.2717281330269055	31.634752608141163	31.63475056248632	31.632707151503354	29.768303566038583
2.314005380130653	31.634324401497583	31.634322279207755	31.632202325004926	29.704227256709682
2.3570694139967276	31.633911319118038	31.633909117314328	31.631709745026868	29.638204877057888
2.4009348768606524	31.63351283992573	31.633510555621083	31.631228782429424	29.570190039648125
2.445616683452446	31.63312845987304	31.633126089968187	31.63075882104594	29.500136272978636
2.491130026067789	31.63275769145087	31.63275523273012	31.63029925704007	29.427997094080197
2.5374903797335704	31.632400063206806	31.632397512333657	31.629849498266132	29.353726085776653
2.5847135074695635	31.63205511927327	31.632052472785883	31.629408963633587	29.27727697864982
2.632815465648021	31.631722418905063	31.631719673211546	31.62897708247468	29.198603737729233
2.681812609453015	31.63140153602708	31.631398687400605	31.628553293916028	29.117660653905464
2.7317215984413767	31.631092058791705	31.631089103365436	31.628137046253183	29.03440244003941
2.7825594022071245	31.63079358914638	31.630790522908224	31.627727796328607	28.948784331713668
2.8343433061513092	31.630505742411152	31.63050256119829	31.627325008912482	28.860762192542055
2.887090917359236	31.630228146866326	31.630224846359557	31.626928156086308	28.770292623922348
2.940820170587063	31.629960443350114	31.629957019067977	31.626536716628834	28.677333079083706
2.9955493343598136	31.629702284866372	31.62969873215905	31.62615017540421	28.581841981245315
3.0512970171828697	31.629453336202094	31.629449650245093	31.625768022751636	28.483778845665512
3.108082173869064	31.629213273555074	31.629209449342664	31.625389753876696	28.383104405322985
3.1659241119835224	31.62898178417098	31.628977816509373	31.625014868243255	28.279780739930867
3.2248424984084414	31.628758565990477	31.628754449490785	31.624642868966276	28.173771407945157
3.2848573660300446	31.628543327305607	31.628539056376482	31.624273262204373	28.065041581186044
3.345989120549973	31.628335786425797	31.62833135526586	31.623905556552163	27.953558181650003
3.408258547423452	31.628135671353025	31.628131073942942	31.623539262431514	27.839290020047628
3.4716868189265613	31.627942719466226	31.627937949560547	31.623173891481507	27.72220793556135
3.536295501355042	31.6277566772146	31.627751728333248	31.62280895594625	27.602284936275648
3.602106562357071	31.627577299819883	31.62757216523935	31.622443968060324	27.47949633969351
3.6691423784024932	31.627404350987142	31.627399023731343	31.622078439430872	27.353819912714478
3.737425742391064	31.627237602624145	31.62723207545492	31.62171188041605	27.225236010414495
3.806979871402286	31.627076834569	31.627071099976273	31.621343799499048	27.093727712934907
3.877828414589456	31.62692183432609	31.62691588451767	31.620973702657203	26.959280959758807
3.949995461220644	31.62677239680973	31.626766223700685	31.6206010927252	26.821884680627026
4.023505548869292	31.626628324095865	31.62662191929754	31.620225468752103	26.6815309223258
4.0983836717572615	31.626489425181163	31.626482779989782	31.619846325351187	26.53821497056147
4.174655289253137	31.626355515749804	31.626348621134607	31.61946315204211	26.39193546612779
4.252346334528682	31.62622641794717	31.626219264538143	31.619075432584296	26.242694514566093
4.3314832233764	31.62610196016094	31.626094538236078	31.618682644301327	26.09049778852155
4.412092863191189	31.625981976808887	31.625974276280953	31.618284257395004	25.935354622006326
4.494202662119142	31.625866308133443	31.62585831853626	31.617879734248675	25.777278095797307
4.577840538376619	31.6257548000027	31.625746510476908	31.617468528718703	25.616285113218332
4.663034929742731	31.625647303718072	31.625638702996362	31.617050085413656	25.45239646558842
4.749814803228501	31.625543675827785	31.62553475221958	31.61662383895979	25.28563688665481
4.838209664925956	31.625443777946547	31.625434519322088	31.616189213252326	25.116035095376166
4.9282495700405144	31.625347476581183	31.625337870355033	31.615745620691673	24.943623826474347
5.019965133110082	31.62525464296174	31.625244676075678	31.615292461403236	24.76843984823309
5.113387538414326	31.6251651528783	31.62515481178355	31.614829122440366	24.59052396708985
5.208548550577661	31.625078886523074	31.625068157161873	31.614354976969057	24.409921018640105
5.305480525369573	31.624995728337673	31.624984596124165	31.613869383433574	24.226679844753107
5.404216420705916	31.624915566865536	31.624904016665916	31.613371684702	24.040853256582615
5.50478980785497	31.62483829460921	31.62482631072115	31.612861207190544	23.852497983344875
5.607234882852032	31.62476380789237	31.624751374023656	31.612337259965532	23.66167460682887
5.711586478126432	31.624692006726512	31.624679105972895	31.61179913382202	23.468447481698753
5.8178800743449335	31.624622794681994	31.624609409504178	31.611246100337727	23.272884641745016
5.926151812475554	31.624556078763646	31.62454219096345	31.610677410901392	23.075057692338735
6.036438506075867	31.624491769290405	31.624477359986006	31.61009229571402	22.875041689439204
6.148777653810023	31.624429779778932	31.62441482937918	31.609489962761792	22.672915005601226
6.26320745219869	31.624370026831517	31.62435451500929	31.60886959675972	22.46875918352075
6.379766808606281	31.6243124300275	31.624296335692055	31.608230358064283	22.262658777746005
6.49849535446989	31.624256911818335	31.62424021308662	31.607571381553655	22.054701185265777
6.619433458774393	31.624203397426736	31.62418607159363	31.606891775474903	21.844976465764965
6.742622241778342	31.624151814748593	31.62413383825602	31.6061906202554	21.633577152408492
6.868103588995304	31.62410209425879	31.624083442663682	31.605466967278257	21.420598054080045
6.995920165435375	31.624054168920075	31.624034816861123	31.604719837619474	21.206136050057367
7.1261154301117475	31.624007974094873	31.623987895258026	31.60394822074528	20.990289878153447
7.258733650817251	31.623963447460685	31.623942614543367	31.603151073168753	20.773159917391578
7.393819919175866	31.62392052892768	31.62389891360165	31.60232731706278	20.55484796630962
7.531420165974372	31.623879160559813	31.623856733432635	31.60147583882909	20.335457018009173
7.671581176779302	31.62383928649828	31.623816017073356	31.600595487620478	20.11509103307261
7.814350607844544	31.623800852887765	31.623776709522833	31.599685073814975	19.893854711471082
7.959777002314984	31.623763807805258	31.62373875766938	31.598743367439962	19.67185326457549
8.107909806731689	31.623728101191364	31.623702110220247	31.5977690965443	19.449192188362606
8.258799387844268	31.623693684783905	31.62366671763358	31.596760945516433	19.225977038879666
8.412497049736118	31.623660512054002	31.623632532052763	31.59571755334668	19.00231321099358
8.56905505126835	31.62362853814433	31.623599507242833	31.59463751183134	18.778305721406024
8.728526623848378	31.62359771980945	31.62356759852898	31.593519363716556	18.554058996863503
8.89096598952916	31.62356801535836	31.62353676273711	31.592361600779878	18.32967666843365
9.05642837944529	31.623539384599056	31.62350695813645	31.59116266184712	18.105261372655065
9.224970052592175	31.62351178878496	31.623478144383814	31.589920930742103	17.880914560300035
9.396648314954696	31.623485190563184	31.62345028246974	31.588634734166956	17.656736313417664
9.571521538991863	31.623459553925	31.623423334666697	31.587302339510913	17.43282517125055
9.749649183484088	31.623434844157433	31.623397264478342	31.58592195258408	17.209277965541173
9.931091813749795	31.6234110277971	31.62337203659091	31.584491715274705	16.986189665667787
10.115911122238298	31.623388072585428	31.62334761682596	31.58300970312657	16.76365323397094
10.30416994950588	31.623365947425544	31.62332397209461	31.581473922833993	16.541759491555798
10.495932305582278	31.62334462234068	31.623301070353257	31.579882309651687	16.3205969947792
10.691263391734761	31.623324068433895	31.62327888056049	31.578232724716255	16.100251922557483
10.8902296226373	31.62330425784954	31.623257372635614	31.576522952277045	15.880807974559993
11.092898648952227	31.62328516373579	31.62323651741819	31.57475069683257	15.662346280285822
11.299339380332222	31.623266760208725	31.623216286628946	31.572913580169992	15.44494531895731
11.509622008850323	31.623249022317484	31.623196652831687	31.571009138304024	15.228680850104077
11.723818032865992	31.623231926010863	31.623177589396523	31.569034818312517	15.013625854656192
11.94200028133532	31.623215448104993	31.623159070464013	31.566987975064954	14.799850486313884
12.164242938573679	31.623199566252172	31.62314107091038	31.564865867840684	14.587422032915576
12.390621569479162	31.623184258910786	31.623123566313637	31.562665656833385	14.376404887484936
12.621213145225473	31.623169505316366	31.623106532920765	31.5603843995383	14.166860528601394
12.856096069432958	31.6231552854537	31.62308994761571	31.55801904701858	13.958847509707482
13.095350204826671	31.623141580029774	31.62307378788815	31.55556644004691	13.752421456940064
13.339056900390586	31.623128370447933	31.62305803180324	31.553023305119147	13.547635075050753
13.587299019027098	31.623115638782707	31.62304265797193	31.55038625033554	13.344538160964047
13.840160965731316	31.623103367755704	31.623027645522143	31.547651761146227	13.143177624508601
14.09772871628967	31.62309154071238	31.623012974070633	31.544816195956837	12.94359751584896
14.360089846512599	31.623080141599488	31.622998623695405	31.541875781590203	12.745839059139936
14.627333562011298	31.623069154943416	31.622984574908745	31.53882660860023	12.54994069192495
14.899550728528544	31.62305856582941	31.622970808631017	31.535664626434034	12.35593810980193
15.176833902834053	31.623048359881434	31.62295730616484	31.53238563843798	12.1638643158852
15.459277364194778	31.623038523242545	31.622944049169607	31.52898529670339	11.973749674600022
15.746977146430867	31.623029042556546	31.622931019637	31.525459096748577	11.785621969356814
16.0400310705682	31.623019904949658	31.62291819986639	31.52180237203184	11.599506463664179
16.338538778098613	31.6230110980132	31.62290557244092	31.51801028829216	11.415425965254407
16.642601764859037	31.623002609786884	31.62289312020396	31.514077837713202	11.233400892811034
16.952323415541205	31.622994428742565	31.62288082623586	31.509999832906242	11.05344934490473
17.26780903884356	31.62298654376873	31.622868673831054	31.505770900708185	10.87558717076234
17.589165903277326	31.62297894415541	31.622856646475384	31.501385475790407	10.699828042512731
17.916503273639005	31.622971619579683	31.622844727823704	31.496837794074427	10.52618352857234
18.249932448161523	31.622964560091823	31.62283290167782	31.492121885950677	10.354663167853762
18.589566796356873	31.622957756101695	31.622821151964448	31.48723156929603	10.185274544500135
18.935521797562952	31.62295119836583	31.622809462713388	31.482160442286755	10.018023362868767
19.287915080207778	31.622944877974973	31.622797818036	31.476901876003243	9.85291352250709
19.646866461804457	31.622938786341866	31.622786202103438	31.471449006822525	9.689947192883757
20.01249798969037	31.622932915189864	31.62277459912546	31.465794728596205	9.529124887657328
20.384933982524633	31.622927256541438	31.622762993328692	31.459931684609547	9.370445538283361
20.764301072557746	31.622921802707612	31.622751368935457	31.453852259320012	9.213906566779563
21.150728248687958	31.62291654627738	31.622739710142216	31.447548569871714	9.059503957485868
21.544346900318832	31.622911480107796	31.62272800109821	31.44101245738409	8.907232327673595
21.945290862033136	31.622906597314177	31.62271622588387	31.43423547801245	8.75708499687387
22.353696459097954	31.622901891260845	31.622704368489227	31.427208893779028	8.609054054811079
22.7697025538168	31.62289735555209	31.62269241279215	31.419923663173194	8.463130427841678
23.193450592744288	31.622892984023565	31.6226803425365	31.412370431520284	8.319303943812624
23.625084654779464	31.62288877073387	31.622668141310022	31.40453952111855	8.17756339526662
24.06475150015424	31.62288470995648	31.622655792521993	31.396420921144788	8.037896600933607
24.512600620333387	31.622880796172044	31.622643279380775	31.388004277329586	7.900290465459367
24.968784288843267	31.622877024060852	31.622630584870937	31.37927888140366	7.764731037332572
25.433457613046496	31.622873388495616	31.622617691730156	31.370233660317783	7.6312035649814725
25.906778586880076	31.622869884534577	31.622604582425797	31.36085716523944	7.499692551020509
26.388908144575105	31.62286650741467	31.622591239130987	31.35113756033004	7.3701818046352
26.88001021537606	31.622863252545265	31.622577643700538	31.341062611308164	7.242654492101578
27.380251779278577	31.62286011550172	31.622563777646146	31.3306196738041	7.11709318544293
27.88980292380441	31.622857092019512	31.622549622111325	31.31979568151355	6.993479909233188
28.40883690183304	31.622854177988405	31.622535157845785	31.308577134158266	6.871796185561694
28.937530190509502	31.622851369446888	31.622520365179277	31.296950085263564	6.7520230771791905
29.47606255124857	31.622848662576786	31.622505223994807	31.284900129763464	6.634141228849322
30.024617090855493	31.622846053698083	31.62248971370135	31.27241239144616	6.518130906933901
30.583380323784333	31.622843539263865	31.622473813205765	31.259471510253753	6.403972037243583
31.15254223555488	31.622841115855703	31.622457500884337	31.24606162945243	6.291644241188712
31.732296347349763	31.62283878017869	31.62244075455306	31.232166382689904	6.18112687026744
32.32283978181379	31.622836529057288	31.6224235514378	31.21776888096105	6.072399038930735
32.924373330077685	31.622834359430815	31.62240586814314	31.20285169950213	5.965439655865329
33.5371015200293	31.62283226834935	31.622387680620633	31.187396864638423	5.860227453737418
34.16123268585528	31.622830252969752	31.622368964136147	31.171385840611315	5.756741017440915
34.79697903887691	31.622828310551725	31.622349693236167	31.15479951641347	5.654958810895013
35.44455673970434	31.6228264384542	31.622329841713277	31.137618192663968	5.554859202436411
36.10418597173337	31.622824634131653	31.622309382570492	31.119821568557313	5.456420488851993
36.77609101601033	31.622822895130692	31.622288287984556	31.10138872892377	5.359620918097763
37.46050032748993	31.62282121908676	31.62226652926817	31.08229813144141	5.264438710750099
38.157646612712504	31.622819603720785	31.622244076830885	31.06252759404326	5.170852080234915
38.867766908926654	31.62281804683629	31.62222090013905	31.04205428256719	5.078839251880202
39.591102664684584	31.622816546316205	31.62219696767415	31.02085469869844	4.988378480836813
40.32789982193707	31.622815100120114	31.622172246890038	30.998904668259986	4.899448068911852
41.078408899656466	31.622813706281494	31.622146704168753	30.97617932990874	4.8120263803582795
41.84288507901582	31.622812362904952	31.622120304774707	30.95265312429986	4.726091856663585
42.62158829015323	31.6228110681637	31.62209301280755	30.92829978378626	4.6416230303795265
43.41478330055092	31.622809820297128	31.62206479115342	30.903092322724074	4.558598538034022
44.22273980505899	31.62280861760827	31.62203560143435	30.87700302845943	4.476997132165247
45.04573251759459	31.622807458461658	31.622005403956305	30.850003453077193	4.396797692517043
45.88404126454759	31.622806341280945	31.621974157655057	30.822064405995928	4.317979236433619
46.73795107992461	31.62280526454692	31.62194182004053	30.793155947499343	4.240520928490494
47.607752302263684	31.622804226795303	31.621908347138966	30.76324738329837	4.1644020893974645
48.493740673352356	31.622803226614874	31.621873693433226	30.732307260223795	4.089602204208351
49.396217438783204	31.62280226264546	31.621837811800916	30.700303363153775	4.01610092987103
50.31548945038054	31.62280133357612	31.621800653450315	30.667202713285903	3.9438781021502285
51.25186927053333	31.622800438143376	31.62176216785417	30.63297156786843	3.872913741954404
52.205675278469755	31.622799575129513	31.621722302681018	30.59757542150993	3.8031880610968662
53.17723177850969	31.622798743360853	31.621681003724035	30.560979009191648	3.734681467520242
54.16686911033152	31.622797941706246	31.62163821482746	30.523146311111688	3.6673745700122797
55.17492376129126	31.622797169075433	31.62159387781024	30.48404055949401	3.6012481824398628
56.20173848083188	31.622796424417665	31.621547932387088	30.44362424750022	3.5362833275271046
57.247662397021784	31.622795706720247	31.62150031608655	30.40185914038528	3.472461240202295
58.313051135262214	31.622795015007103	31.621450964166094	30.358706289042267	3.4097633705374792
59.398266939203566	31.622794348337504	31.62139980952427	30.314126046084418	3.3481713863034748
60.503678793912215	31.62279370580478	31.621346782609518	30.268078084614963	3.2876671751621194
61.629662551329425	31.62279308653509	31.621291811325737	30.220521419837453	3.228232846516583
62.776601058065	31.62279248968622	31.621234820934387	30.171414433660654	3.1698507330397625
63.9448842855694	31.62279191444645	31.62117573395297	30.120714902452438	3.112503391899745
65.13490946272803	31.622791360033432	31.62111447004985	30.06838002809702	3.0561736057005824
66.34708121092348	31.622790825693148	31.621050945935167	30.014366472508502	3.000844383155704
67.5818116816111	31.622790310698882	31.620985075247788	29.95863039575138	2.946498959510521
68.839520696455	31.622789814350224	31.62091676843805	29.90112749791541	2.893120796730014
70.12063589007181	31.62278933597213	31.620845932646215	29.841813064887265	2.8406935834662965
71.42559285543126	31.622788874913955	31.620772471576366	29.780642018155547	2.789201234820443
72.7548352919623	31.62278843054868	31.620696285365867	29.71756896877835	2.738627891912219
74.1088151564157	31.622788002271907	31.620617270449635	29.6525482756329	2.6889579212705774
75.48799281653436	31.622787589501186	31.62053531941977	29.585534108057004	2.6401759140572465
76.8928372075831	31.62278719167508	31.620450320879694	29.516480512978557	2.592266685135042
78.32382599179196	31.62278680825257	31.620362159293155	29.44534148661591	2.545215271991988
79.78144572076624	31.622786438712158	31.62027071482735	29.37207105081483	2.4990069335317275
81.26619200091946	31.62278608255123	31.620175863190415	29.296623334070315	2.453627148740183
82.77856966198476	31.6227857392854	31.620077475462903	29.218952657260658	2.409061615237888
84.31909292866256	31.62278540844779	31.61997541792287	29.139013624098997	2.3652962477269215
85.88828559546249	31.622785089588447	31.61986955186457	29.05676121628318	2.3223171763408947
87.4866812047991	31.622784782273655	31.619759733410355	28.97215089329785	2.2801107449059836
89.11482322840202	31.622784486085482	31.619645813315707	28.885138696794517	2.238663509120567
90.77326525210228	31.622784200621076	31.61952763676681	28.79568135944374	2.197962234660599
92.46257116405744	31.622783925492186	31.619405043170804	28.703736418121835	2.157993895217472
94.18331534647952	31.62278366032459	31.61927786593806	28.609262331258982	2.118745670474734
95.93608287093141	31.622783404757634	31.61914593225653	28.512218600139985	2.0802049440296515
97.72146969725725	31.62278315844374	31.619009062857597	28.41256589391037	2.042359301265292
99.54008287621524	31.622782921047914	31.61886707177322	28.31026617800163	2.0051965271784504
101.39254075588153	31.622782692247227	31.618719766083988	28.2052828456488	1.9687046041684313
103.27947319189515	31.622782471730524	31.618566945658	28.09758085213248	1.932871709791436
105.20152176161591	31.622782259197848	31.618408402879773	27.98712685133511	1.8976862144849638
107.15933998226711	31.622782054360155	31.618243922369256	27.87388933416004	1.8631366792664308
109.1535935331391	31.62278185693882	31.618073280690254	27.757838768319495	1.8292118534098962
111.1849604819271	31.622781666665382	31.617896246048154	27.638947738957025	1.7959006721046062
113.25413151528114	31.622781483281	31.617712577976135	27.517191089529383	1.7631922540987748
115.36181017364785	31.62278130653626	31.61752202701006	27.392546062335256	1.7310758993318403
117.50871309048075	31.62278113619076	31.617324334350965	27.264992438041045	1.699541086558238
119.69557023590428	31.62278097201279	31.61711923151518	27.134512673520987	1.668577470965484
121.92312516491107	31.622780813779105	31.616906439971416	27.00109203729823	1.63817488178924
124.19213527017834	31.622780661274458	31.616685670764195	26.864718741846566	1.608323319927818
126.50337203959037	31.62278051429142	31.616456624123476	26.725384071990735	1.5790129555584054
128.8576213185518	31.62278037263011	31.616218989059753	26.58308250862504	1.5502341257571897
131.25568357718427	31.62278023609779	31.615972442943878	26.43781184695808	1.5219773321253292
133.69837418249466	31.622780104508813	31.61571665107168	26.28957330848538	1.4942332384226678
136.18652367560813	31.622779977684168	31.61545126621198	26.138371645890807	1.466992668210874
138.7209780541621	31.62277985545137	31.615175928138157	25.98421524008525	1.4402466025076108
141.30259905995337	31.62277973764418	31.614890263142147	25.827116188603945	1.41398617745322
143.93226447194078	31.62277962410232	31.61459388353042	25.667090384604936	1.3882026819912483
146.61086840469844	31.62277951467142	31.614286387101433	25.504157585740018	1.3628875555641151
149.33932161242518	31.6227794092026	31.61396735660342	25.338341472204423	1.3380323858250207
152.1185517986105	31.622779307552403	31.613636359172354	25.169669693316262	1.313628906367199
154.94950393146317	31.62277920958259	31.61329294574898	24.998173902026856	1.2896689944714719
157.8331405652118	31.62277911515991	31.612936650474218	24.82388977682142	1.266144668872956
160.77044216738236	31.622779024155925	31.61256699006227	24.646857030535386	1.243048087547787
163.76240745216873	31.622778936446863	31.6121834631505	24.46711940568258	1.2203715455205404
166.81005372000593	31.62277885191342	31.61178554962529	24.28472465596967	1.1981074726930385
169.9144172034626	31.622778770440622	31.611372709922982	24.099724513754367	1.1762484316951338
173.07655341957258	31.62277869191767	31.61094438430502	23.9121746432922	1.154787115757983
176.29753752872057	31.62277861623773	31.610499992106266	23.722134579708705	1.1337163466103182
179.5784647002095	31.62277854329788	31.61003893095572	23.52966765372789	1.1130290723981016
182.92045048462938	31.62277847299896	31.609560575968484	23.334840902284405	1.092718365627959
186.324631193156	31.622778405245263	31.609064278907688	23.137724965243773	1.072777421134688
189.79216428391015	31.622778339944702	31.60854936731616	22.93839396855277	1.0531995540731351
193.32422875550452	31.622778277008447	31.608015143615546	22.73692539423701	1.0339781979346607
196.92202554791714	31.622778216350895	31.607460884172667	22.533399937756972	1.0151069025883865
200.5867779508234	31.622778157889492	31.60688583833144	22.327901353323643	0.9965793323473838
204.31973201952704	31.6227781015448	31.606289227409555	22.120516287860607	0.9783892640599281
208.12215699863393	31.622778047240125	31.605670243657862	21.911334104379108	0.9605305852258804
211.9953457536071	31.62277799490165	31.605028049182202	21.700446695607756	0.942997292138298
215.94061521035653	31.622777944458157	31.604361774825357	21.487948288783507	0.9257834880502545
219.95930680300748	31.622777895841015	31.603670519008404	21.273935242570783	0.9088833813669114
224.05278693000182	31.62277784898416	31.60295334652971	21.058505837124695	0.8922912838628025
228.22244741868985	31.6227778038238	31.6022092873199	20.841760058355412	0.8760016089242729
232.4697059985648	31.62277776029856	31.601437335151854	20.62379937748308	0.8600088698170444
236.79600678330763	31.622777718349194	31.600636446303344	20.404726526992995	0.8443076779787753
241.2028207618007	31.622777677918684	31.59980553817144	20.184645274114065	0.8288927413365542
245.691646298279	31.622777638952	31.598943487836266	19.963660192944495	0.8137588626491783
250.26400964179192	31.62277760139618	31.598049130573006	19.74187643634144	0.7989009378740872
254.9214654451423	31.62277756520011	31.59712125830977	19.519399508674326	0.784313954558816
259.6655972934872	31.622777530314565	31.596158618029897	19.2963350405148	0.7699929902567775
264.498018242772	31.622777496692105	31.5951599101165	19.07278856630229	0.7559332109672298
269.4203713681882	31.622777464287015	31.594123786637333	18.848865305980713	0.7421298695992107
274.43433032283656	31.622777433055166	31.59304884956793	18.624669951552598	0.7285783044592667
279.5415999067856	31.62277740295413	31.591933648951045	18.40030645944026	0.7152739377627644
284.74391664672476	31.622777373942956	31.590776680989883	18.175877849481207	0.7022122741685533
290.04304938639916	31.62277734598216	31.58957638607317	17.951486011318995	0.6893888993367882
295.440799888038	31.622777319033737	31.588331146729747	17.72723151887894	0.6767994785096536
300.9390034449721	31.622777293061	31.587039285510023	17.503213453544987	0.6644397551147725
306.5395295056527	31.62277726802866	31.58569906279229	17.27952923657797	0.6523055493910573
312.2442823092858	31.62277724390264	31.58430867451087	17.056274471237746	0.6403927570367428
318.05520153329195	31.622777220650157	31.582866249804017	16.83354279499523	0.6286973478793805
323.9742629528196	31.622777198239536	31.581369848578436	16.611425742141662	0.617215364567503
330.0034791125285	31.62277717664034	31.579817458988245	16.390012617028084	0.6059429212837415
336.1449000108765	31.622777155823197	31.578206994824864	16.169390378092235	0.594876202479105
342.40061379714257	31.62277713575974	31.57653629281558	15.949643532759568	0.584011461628175
348.77274748141775	31.622777116422714	31.574803109827684	15.730854043236143	0.573345020004956
355.2634676578139	31.62277709778583	31.57300511997484	15.51310124314562	0.5628732654791
361.874981241128	31.622777079823692	31.571139911622883	15.296461764902324	0.5525926513322549
368.6095362172158	31.622777062511915	31.569204984291957	15.08100947765503	0.542499695094265
375.4694224073337	31.622777045826957	31.567197745451388	14.866815435583836	0.532590977398949
382.45697224669993	31.622777029746068	31.56511550720418	14.653947836285573	0.5228631408591988
389.5745615775501	31.622777014247458	31.562955482857998	14.44247198894007	0.5133128889611237
396.82461045694816	31.622776999309956	31.560714783378344	14.232450291912283	0.5039369849769729
404.20958397963057	31.622776984913298	31.55839041372162	14.023942219412739	0.494732250896579
411.7319931161679	31.62277697103791	31.55597926904319	13.817004316810355	0.4856955663770396
419.39439556671863	31.62277695766488	31.553478130777602	13.611690204169516	0.4768238677103893
427.1993966306781	31.62277694477604	31.550883662587076	13.408050587564082	0.46811414680898555
435.149650092505	31.62277693235388	31.54819240617416	13.206133277707538	0.45956345020835576
443.2478591240396	31.622776920381476	31.545400776954935	13.005983215428275	0.4511688780872338
451.4967772036102	31.622776908842532	31.542505059588876	12.80764250351357	0.44292758330453746
459.8992090522438	31.622776897721398	31.539501403361356	12.611150444443387	0.43483677045302555
468.458011587305	31.622776887002896	31.536385817414462	12.416543583536097	0.426893694929371
477.17609489387456	31.622776876672486	31.533154165822797	12.223855757033354	0.4190956620204137
486.0564232142134	31.622776866716112	31.529802162509352	12.033118144657413	0.41144002600532215
495.1020159556351	31.622776857120204	31.526325365997874	11.844359326184698	0.40392418927342966
504.3159487171359	31.622776847871744	31.522719173997512	11.657605341590838	0.3965456014574936
513.7013543351344	31.62277683895815	31.518978817815345	11.472879754335965	0.38930175858212684
523.2614239486662	31.622776830367272	31.51509935659295	11.290203717375064	0.38219020222717126
532.9994080844087	31.622776822087438	31.511075671362715	11.109596041494148	0.375208518705763
542.9186177618943	31.622776814107382	31.506902458919853	10.931073265591541	0.3683543382568602
553.0224256192901	31.622776806416276	31.502574225505956	10.754649728541873	0.3616253342519961
563.3142670601358	31.62277679900361	31.498085280300074	10.580337642299753	0.3550192224160207
573.7976414214133	31.622776791859366	31.493429728713625	10.408147165920383	0.34853376006161596
584.4761131633632	31.622776784973773	31.488601465484674	10.238086480193573	0.34216674533734165
595.353313081437	31.62277677833748	31.483594167568512	10.070161862608588	0.3359160164890005
606.4329395408062	31.62277677194149	31.47840128682035	9.90437776238679	0.32977945113409973
617.7187597338494	31.622776765777044	31.473016042466703	9.740736875338817	0.32375496554918387
629.2146109610344	31.622776759835794	31.467431413362533	9.579240218323042	0.31784051396983715
640.924401935645	31.62277675410966	31.461640130030357	9.419887203100261	0.3120340879031295
652.8521141127848	31.62277674859084	31.455634666478865	9.262675709398847	0.30633371545230687
665.0018030431119	31.622776743271857	31.44940723179824	9.10760215702195	0.3007374606535165
677.3775997517752	31.62277673814546	31.442949761529707	8.95466157684561	0.29524342282435945
689.9837121430019	31.622776733204624	31.436253908807327	8.803847680573398	0.2898497359240779
702.8244264308346	31.622776728442716	31.429311035270516	8.655152929128437	0.28455456792517164
715.9041085964889	31.62277672385323	31.42211220174535	8.508568599578904	0.2793561201962517
729.2272058728313	31.622776719429904	31.414648158694575	8.36408485050721	0.27425262689594254
742.7982482564919	31.622776715166722	31.406909336435525	8.22169078574594	0.2692423543776341
756.6218500481056	31.622776711057906	31.39888583512606	8.081374516416728	0.26432360060490945
770.7027114212303	31.62277670709784	31.390567414519484	7.943123221219121	0.2594946945774512
785.0456200204509	31.622776703281172	31.381943483489824	7.806923204928075	0.2547539957672581
799.6554525892346	31.622776699602685	31.37300308932943	7.6727599550680265	0.2500998935649813
814.5371766280746	31.622776696057368	31.36373490682204	7.540618196741397	0.24553080673621577
829.6958520834906	31.622776692640436	31.35412722709497	7.410481945597436	0.24104518288756754
845.1366330684722	31.622776689347216	31.344167946254952	7.282334558935192	0.2366414979423252
860.8647696149245	31.62277668617322	31.333844553813638	7.156158784941805	0.23231825562557548
876.8856094587427	31.622776683114175	31.32314412090927	7.031936810073226	0.22807398695858977
893.2045998580968	31.622776680165842	31.312053288332415	6.909650304590685	0.22390724976232396
909.8272894455558	31.622776677324286	31.3005582543654	6.789280466271334	0.21981662816987255
926.7593301146883	31.622776674585616	31.288644762445323	6.670808062315852	0.21580073214771409
944.0064789417603	31.622776671946085	31.27629808866327	6.554213469480389	0.21185819702560205
961.5746001432095	31.622776669402157	31.263503029113146	6.439476712463319	0.2079876830349399
979.4696670695396	31.622776666950305	31.250243887105057	6.326577500580779	0.20418787485549728
997.6977642363202	31.622776664587224	31.23650446026107	6.215495262767503	0.20045748117031853
1016.2650893929952	31.622776662309718	31.22226802751157	6.106209180941655	0.19679523422867518
1035.1779556301763	31.62277666011466	31.207517336013687	5.998698221774563	0.1931998894169255
1054.4427935261685	31.622776657999083	31.19223458801512	5.892941166907508	0.18967022483713658
1074.0661533334335	31.622776655960088	31.176401427688536	5.788916641659205	0.18620504089333323
1094.0547072057425	31.622776653994944	31.159998927965063	5.686603142268504	0.18280315988523954
1114.415251466788	31.62277665210094	31.14300757739695	5.585979061717382	0.179463425609375
1135.154708920999	31.622776650275508	31.12540726708338	5.487022714180124	0.17618470296738112
1156.2801312073755	31.622776648516165	31.107177277695275	5.389712358144367	0.17296587758144308
1177.7987011971193	31.622776646820547	31.088296266638814	5.294026218250114	0.16980585541668547
1199.7177354358844	31.622776645186285	31.06874225539987	5.199942505892442	0.16670356241041354
1222.0446866314887	31.622776643611225	31.048492617116032	5.1074394386334525	0.16365794410807963
1244.787146187906	31.622776642093168	31.02752406442488	5.0164952584685585	0.16066796530585487
1267.9528467864338	31.622776640630082	31.005812637642663	4.927088248991597	0.1577326096996863
1291.549665014884	31.62277663921998	30.98333369332975	4.839196751502684	0.15485087954072477
1315.5856240457038	31.622776637860927	30.960061893304545	4.752799180101917	0.1520217952970096
1340.0688963639507	31.622776636551063	30.93597119417088	4.667874035811126	0.14924439532129535
1365.0078065460139	31.62277663528866	30.911034837428794	4.584399919765187	0.14651773552491495
1390.4108340900711	31.622776634071947	30.885225340242297	4.502355545513116	0.14384088905756487
1416.2866162991988	31.622776632899285	30.858514486943584	4.421719750468537	0.1412129459929126
1442.6439512181573	31.62277663176908	30.83087332135633	4.342471506547694	0.13863301301991562
1469.4918006248172	31.622776630679784	30.802272140026712	4.264589930032397	0.1361002131397532
1496.8392930772557	31.62277662962995	30.77268048645513	4.18805429069403	0.133613685368269
1524.6957270175747	31.62277662861811	30.74206714642639	4.11284402021361	0.13117258444382304
1553.07057393346	31.62277662764291	30.71040014454193	4.038938719931962	0.12877608054045983
1581.9734815785998	31.62277662670303	30.67764674206143	3.9663181679626276	0.12642335898629214
1611.41427725302	31.622776625797155	30.643773436167216	3.8949623256993267	0.12411361998700998
1641.4029711444664	31.622776624924104	30.608745960769394	3.8248513437484366	0.1218460783544209
1671.94975973199	31.622776624082643	30.572529288974057	3.75596556731588	0.11961996323992921
1703.0650292528444	31.62277662327167	30.535087637342635	3.6882855410768722	0.11743451787286911
1734.7593592339308	31.62277662249004	30.496384472073782	3.621792013555592	0.11528899930359846
1767.0435260889467	31.622776621736726	30.456382517244624	3.556465941041104	0.11318267815127223
1799.9285067824765	31.622776621010683	30.4150437652512	3.492288491064563	0.11111483835620836
1833.4254825622907	31.622776620310926	30.372329489592346	3.429241045461771	0.1090847769367621
1867.545842761076	31.622776619636483	30.328200260144126	3.3673052030442854	0.1070918037506309
1902.301188668944	31.622776618986496	30.28261596107476	3.3064627819010473	0.10513524126050508
1937.703337477989	31.62277661836001	30.235535811551934	3.2466958213517843	0.10321442430398883
1973.7643263002553	31.62277661775623	30.186918389396737	3.1879865835724104	0.10132869986771398
2010.496416260499	31.62277661717431	30.136721657837903	3.1303175549116613	0.09947742686556743
2047.9120966650855	31.622776616613454	30.084902995521507	3.0736714469175683	0.09765997592096269
2086.0240892485026	31.622776616072887	30.031419229929107	3.018031197091236	0.09587572915307725
2124.8453524988827	31.622776615551903	29.976226674356273	2.9633799693848393	0.09412407996698766
2164.3890860640204	31.622776615049805	29.91928116859957	2.90970115445978	0.09240443284762934
2204.6687352394097	31.62277661456586	29.860538123496486	2.8569783697202507	0.0907162031575122
2245.697995539774	31.62277661409944	29.799952569456902	2.805195459136779	0.08905881693812509
2287.490817355702	31.622776613649922	29.737479209117303	2.754336492873477	0.08743171071495996
2330.0614106969247	31.622776613216654	29.67307247424094	2.7043857667321896	0.08583433130609193
2373.424250023866	31.622776612799104	29.606686586976796	2.6553278014260067	0.08426613563425024
2417.594079169131	31.622776612396667	29.538275625577732	2.6071473416939304	0.082726590542315
2462.5859163505465	31.622776612008778	29.46779359466545	2.5598293552680524	0.08121517261218074
2508.4150592775413	31.62277661163496	29.395194500113302	2.513359031703787	0.07973136798692196
2555.097090352507	31.622776611274656	29.320432428600807	2.4677217810833865	0.07827467219620363
2602.6478819690046	31.622776610927406	29.243461631874336	2.4229032326022426	0.07684458998487548
2651.083601908539	31.622776610592723	29.164236615725958	2.3788892330471056	0.07544063514469372
2700.4207188377727	31.622776610270158	29.08271223367948	2.3356658451748076	0.07406233034911266
2750.6760079080673	31.62277660995927	28.998843785345993	2.293219345999585	0.07270920699108982
2801.866556459195	31.622776609659667	28.91258711938382	2.2515362249967583	0.07138080502385119
2854.0097698292375	31.622776609370877	28.823898740966953	2.2106031822299537	0.07007667280456081
2907.123377272578	31.622776609092558	28.732735923634916	2.1704071264088136	0.06879636694084405
2961.2254379880346	31.62277660882431	28.6390568253616	2.1309351728836208	0.06753945214011083
3016.3343472591973	31.62277660856576	28.542820608646164	2.092174641582946	0.06630550106162818
3072.4688427090036	31.622776608316588	28.443987564390643	2.054113054900137	0.06509409417129339
3129.6480106707504	31.62277660807644	28.342519239290404	2.0167381355340117	0.06390481959905635
3187.8912926776457	31.622776607844987	28.238378566423503	1.9800378042889208	0.06273727299894492
3247.218492073129	31.62277660762192	28.131529998683842	1.9440001778389764	0.061591057411644806
3307.6497807442424	31.622776607406916	28.021939644661252	1.90861356646096	0.06046578312958741
3369.2057059802673	31.62277660719971	27.909575406530042	1.8738664717401976	0.059361067564500714
3431.9071974590424	31.62277660699999	27.794407119465035	1.8397475842533515	0.05827653511737703
3495.775574363275	31.622776606807513	27.676406692063605	1.8062457812319344	0.05721181705081521
3560.832552629278	31.622776606622	27.555548247210996	1.7733501242100238	0.05616655136369289
3627.1002523306483	31.622776606443196	27.431808262787825	1.7410498566594719	0.05514038266812614
3694.6012051993025	31.622776606270882	27.30516571158154	1.7093344016157366	0.05413296206867628
3763.3583622865326	31.62277660610479	27.175602199728864	1.6781933592971638	0.053143947043760895
3833.3951017666013	31.622776605944736	27.04310210298528	1.6476165047204676	0.05217300132923062
3904.73523688556	31.62277660579046	26.907652700088995	1.6175937853149043	0.051219794804071295
3977.403024058037	31.62277660564177	26.769244302463868	1.5881153185374877	0.05028400337819273
4051.423171114647	31.622776605498462	26.6278703794859	1.5591713894914507	0.04936530888226663
4126.820845702951	31.622776605360357	26.483527678524446	1.5307524485499726	0.048463398959575535
4203.6216838447135	31.62277660522724	26.336216338960956	1.502849108987076	0.047577966959836585
4281.851798652411	31.622776605098935	26.18593999938597	1.475452144617463	0.046708711834964486
4361.537789208006	31.622776604975293	26.03270589717946	1.4485524874468851	0.04585533803673696
4442.706749606883	31.622776604856114	25.87652495969121	1.4221412253345977	0.045017555416329624
4525.386278170171	31.62277660474124	25.717411886256446	1.396209599669255	0.044195079125684815
4609.604486828433	31.622776604630563	25.555385220308093	1.3707490030595704	0.043387629520682224
4695.390010680058	31.622776604523857	25.390467410880056	1.345750977040874	0.042594932066076806
4782.772017727485	31.622776604421045	25.22268486283831	1.3212072097987122	0.041816717242173555
4871.780218794631	31.62277660432192	25.052067975223622	1.29710953391044	0.041052720453206126
4962.444877628918	31.622776604226413	24.87865116714724	1.273449924105733	0.04030268193738865
5054.79682119124	31.622776604134348	24.702472890742893	1.2502204950468596	0.03956634667861047
5148.867450137493	31.62277660404561	24.52357563074886	1.2274134991294403	0.03884346431974321
5244.688749495119	31.622776603960116	24.342005890369343	1.2050213243044074	0.03813378907753155
5342.293299538353	31.62277660387768	24.15781416314607	1.1830364919217515	0.03743707965903803
5441.714286865893	31.622776603798265	23.971054890657413	1.1614516545966243	0.036753099179613974
5542.985515684669	31.622776603721697	23.781786405952502	1.140259594098284	0.03608161508236869
5646.141419303667	31.622776603647914	23.590070862721806	1.1194532192623152	0.03542239905910927
5751.217071841614	31.622776603576806	23.395974150301008	1.0990255639265107	0.03477522697272446
5858.248200152536	31.622776603508264	23.19956579470257	1.0789697848907556	0.03413987878098634
5967.271195973317	31.622776603442198	23.000918845966215	1.059279159901181	0.03351613846174326
6078.32312829723	31.62277660337854	22.800109752216258	1.0399470856588624	0.03290379393947979
6191.441755977841	31.622776603317163	22.597218220907592	1.0209670758532297	0.032302637013217235
6306.6655405674055	31.62277660325804	22.392327067834266	1.0023327592203959	0.031712463285731844
6424.033659394191	31.62277660320104	22.185522054560575	0.984037877626499	0.031133072094065427
6543.586018883236	31.622776603146107	21.97689171501773	0.9660762841761743	0.03056426644130523
6665.363268124914	31.622776603093154	21.76652717208442	0.9484419413462237	0.030005852929610242
6789.406812696106	31.62277660304214	21.554521945038697	0.9311289191445042	0.02945764169446039
6915.758828738525	31.62277660299296	21.34097174883002	0.9141313932940633	0.028919446340106996
7044.462277299037	31.62277660294556	21.12597428617315	0.8974436434425062	0.02839108387620246
7175.560918936929	31.622776602899872	20.909629033508953	0.8810600513965329	0.027872374655586982
7309.099328602911	31.622776602855843	20.692037021912626	0.8649750993816253	0.027363142313212352
7445.122910795136	31.6227766028134	20.47330061405352	0.8491833683267647	0.02686321370618076
7583.677914997191	31.622776602772504	20.253523278326778	0.8336795361741125	0.02637241885487938
7724.8114514034005	31.62277660273308	20.03280936128124	0.8184583762135224	0.025890590885190055
7868.571506936852	31.6227766026951	19.8112638594638	0.8035147554417515	0.025417565971754517
8015.006961565405	31.622776602658487	19.58899219178616	0.7888436329462407	0.024953183282276307
8164.167604921472	31.622776602623194	19.366099973496265	0.7744400583132796	0.024497284922839712
8316.104153230961	31.622776602589173	19.142692792804908	0.7602991700604124	0.024049715884228055
8470.868266557402	31.62277660255641	18.918875991177398	0.7464161940928747	0.02361032398922222
8628.512566366895	31.622776602524805	18.694754448252706	0.7327864421838854	0.023178959840862025
8789.090653419955	31.622776602494348	18.47043237229813	0.7194053104785876	0.02275547677165295
8952.6571259964	31.622776602465017	18.246013097046603	0.7062682780214158	0.022339730793700354
9119.267598459299	31.622776602436716	18.021598885699063	0.6933709053066847	0.02193158054975496
9288.978720164498	31.62277660240946	17.797290742804012	0.6807088328521613	0.021530887265152444
9461.848194722003	31.622776602383187	17.573188234653802	0.668277779795393	0.021137514700631056
9637.934799615785	31.622776602357863	17.349389318761613	0.656073542512553	0.020751329106011244
9817.29840618884	31.62277660233346	17.125990182906218	0.6440919932595509	0.020372199174721238
10000.0	31.622776602309926	16.903085094154335	0.6323290788351771	0.0199999959991537


==> data/reg_unbounded.dat <==
w e0 em9 em6 em3
0.0001	89.83821279799585	89.8382119989497	89.83741376248953	89.04967143441067
0.00010186101701559753	89.83820063432269	89.83819983527654	89.83740159881681	89.04965927256808
0.00010375666787451859	89.83818801371332	89.83818721466717	89.8373889782079	89.04964665385796
0.0001056875971184804	89.8381749190031	89.83817411995693	89.83737588349815	89.04963356111821
0.00010765446128423159	89.83816133238271	89.83816053333656	89.83736229687827	89.04961997654223
0.00010965792912678099	89.83814723537381	89.83814643632766	89.83734819986988	89.0496058816544
0.00011169868184678226	89.83813260880403	89.83813180975788	89.83733357330063	89.04959125728523
0.00011377741332214914	89.83811743278079	89.83811663373464	89.83731839727794	89.04957608354512
0.00011589483034398106	89.83810168666433	89.83810088761818	89.83730265116205	89.0495603397974
0.00011805165285688056	89.83808534903976	89.83808454999362	89.83728631353806	89.04954400463039
0.00012024861420374123	89.83806839768755	89.83806759864139	89.83726936218646	89.04952705582788
0.00012248646137509307	89.83805080955378	89.83805001050764	89.83725177405334	89.04950947033942
0.00012476595526308696	89.83803256071857	89.83803176167243	89.83723352521879	89.04949122424864
0.0001270878709202058	89.83801362636356	89.83801282731741	89.83721459086448	89.04947229274097
0.0001294529978227916	89.83799398073822	89.83799318169207	89.83719494523984	89.04945265006967
0.00013186214013947485	89.83797359712477	89.83797279807862	89.83717456162714	89.04943226952098
0.00013431611700460167	89.8379524478021	89.83795164875596	89.83715341230521	89.04941112337791
0.0001368157627967472	89.83793050400767	89.83792970496152	89.83713146851159	89.04938918288221
0.0001393619274224142	89.83790773589872	89.83790693685258	89.83710870040346	89.0493664181956
0.00014195547660501016	89.83788411251162	89.83788331346547	89.8370850770172	89.04934279835905
0.00014459729217920195	89.83785960171984	89.8378588026737	89.83706056622631	89.04931829125081
0.00014728827239075034	89.83783417019015	89.83783337114401	89.83703513469754	89.04929286354265
0.00015002933220192182	89.83780778333731	89.83780698429118	89.83700874784566	89.04926648065444
0.00015282140360258693	89.83778040527734	89.83777960623121	89.83698136978667	89.04923910670757
0.00015566543592710622	89.83775199877833	89.8377511997322	89.8369529632887	89.04921070447567
0.00015856239617711372	89.83772252521021	89.83772172616406	89.83692348972163	89.04918123533437
0.00016151326935030913	89.83769194449194	89.8376911454458	89.83689290900446	89.04915065920866
0.00016451905877536624	89.83766021503718	89.83765941599104	89.83686117955084	89.04911893451833
0.0001675807864530767	89.83762729369784	89.8376264946517	89.83682825821268	89.04908601812174
0.0001706994934038408	89.83759313570538	89.83759233665924	89.83679410022144	89.04905186525697
0.00017387624002162505	89.83755769460986	89.83755689556372	89.8367586591272	89.04901642948097
0.00017711210643450888	89.83752092221694	89.8375201231708	89.83672188673559	89.04897966260651
0.00018040819287193827	89.83748276852238	89.83748196947626	89.83668373304242	89.04894151463684
0.00018376562003881704	89.83744318164412	89.83744238259798	89.83664414616557	89.04890193369752
0.00018718552949655793	89.83740210775167	89.83740130870555	89.8366030722746	89.04886086596606
0.0001906690840512252	89.837359490993	89.83735869194687	89.83656045551744	89.04881825559866
0.00019421746814890265	89.83731527341884	89.83731447437272	89.83651623794486	89.04877404465462
0.00019783188827841644	89.83726939490364	89.83726859585752	89.83647035943132	89.04872817301728
0.00020151357338155565	89.83722179306403	89.83722099401791	89.8364227575934	89.04868057831246
0.00020526377527092522	89.83717240317425	89.83717160412814	89.83637336770538	89.04863119582397
0.000209083769055575	89.83712115807789	89.83712035903177	89.83632212261084	89.04857995840526
0.0002129748535745521	89.83706798809692	89.8370671890508	89.83626895263177	89.04852679638856
0.00021693835183851843	89.83701282093689	89.83701202189077	89.83621378547369	89.04847163749007
0.0002209756114795901	89.83695558158881	89.8369547825427	89.83615654612767	89.0484144067118
0.00022508800520954617	89.83689619222733	89.83689539318121	89.83609715676828	89.04835502623982
0.00022927693128656486	89.8368345721049	89.8368337730588	89.83603553664805	89.04829341533846
0.00023354381399064793	89.83677063744219	89.8367698383961	89.83597160198761	89.04822949024059
0.00023789010410788934	89.83670430131436	89.83670350226825	89.8359052658621	89.04816316403411
0.00024231727942376007	89.83663547353291	89.8366346744868	89.83583643808309	89.04809434654376
0.00024682684522556923	89.83656406052346	89.83656326147737	89.83576502507616	89.04802294420874
0.0002514203348142797	89.83648996519828	89.83648916615219	89.8356909297536	89.04794885995553
0.00025609931002584595	89.83641308682502	89.83641228777893	89.83561405138303	89.04787199306638
0.0002608653617622548	89.83633332088952	89.83633252184343	89.83553428545035	89.0477922390424
0.00026572011053245065	89.83625055895408	89.83624975990799	89.8354515235178	89.04770948946158
0.0002706652070033241	89.83616468851041	89.83616388946433	89.83536565307713	89.04762363183198
0.0002757023325609583	89.83607559282679	89.83607479378071	89.83527655739664	89.04753454943877
0.00028083319988231727	89.83598315078969	89.83598235174361	89.83518411536276	89.04744212118591
0.0002860595535175742	89.83588723673942	89.83588643769336	89.83508820131584	89.04734622143188
0.00029138317048327885	89.83578772029956	89.8357869212535	89.83498868487945	89.04724671981903
0.00029680586086656025	89.83568446620033	89.83568366715426	89.83488543078379	89.04714348109701
0.0003023294684405776	89.83557733409465	89.83557653504857	89.83477829868181	89.04703636493893
0.00030795587129142264	89.83546617836816	89.83546537932212	89.83466714295919	89.0469252257513
0.00031368698245668765	89.83535084794157	89.83535004889552	89.83455181253657	89.04680991247642
0.00031952475057592136	89.83523118606563	89.83523038701959	89.83443215066475	89.04669026838741
0.0003254711605531848	89.83510703010889	89.83510623106284	89.83430799471226	89.046566130876
0.0003315282342319423	89.8349782113368	89.83497741229075	89.8341791759446	89.04643733123163
0.0003376980310825091	89.83484455468329	89.83484375563725	89.83404551929564	89.04630369441306
0.00034398264890229247	89.8347058785133	89.83470507946727	89.83390684313039	89.04616503881091
0.00035038422452906756	89.83456199437656	89.83456119533054	89.83376295899855	89.04602117600152
0.000356904934567523	89.83441270675227	89.83441190770625	89.83361367137931	89.04587191049163
0.00036354699612933176	89.83425781278419	89.83425701373817	89.83345877741645	89.04571703945344
0.0003703126675869927	89.83409710200567	89.83409630295967	89.83329806664337	89.04555635244982
0.00037720424934169976	89.83393035605475	89.83392955700874	89.83313132069804	89.04538963114926
0.0003842240846055061	89.83375734837813	89.83375654933214	89.83295831302722	89.04521664903002
0.0003913745601980384	89.83357784392467	89.83357704487868	89.83277880857975	89.04503717107356
0.00039865810735804387	89.8333915988269	89.83339079978091	89.83259256348818	89.04485095344614
0.00040607720257003656	89.83319836007104	89.83319756102506	89.8323993247387	89.04465774316888
0.0004136343684063274	89.83299786515437	89.83299706610839	89.83219882982864	89.04445727777512
0.0004213321743847289	89.83278984173022	89.83278904268424	89.83199080641133	89.04424928495546
0.00042917323784221574	89.83257400723924	89.8325732081933	89.83177497192742	89.04403348218906
0.00043716022482485065	89.83235006852733	89.83234926948138	89.8315510332228	89.04380957636165
0.0004452958509942655	89.83211772144915	89.83211692240322	89.83131868615216	89.04357726336904
0.0004535828825510186	89.83187665045678	89.83187585141084	89.83107761516756	89.04333622770578
0.0004620241371751313	89.83162652817329	89.83162572912735	89.8308274928921	89.04308614203883
0.00047062248498412813	89.83136701494998	89.83136621590407	89.83056797967707	89.04282666676484
0.0004793808495089112	89.83109775840776	89.83109695936186	89.83029872314341	89.0425574495515
0.000488302208687788	89.83081839296095	89.83081759391504	89.83001935770542	89.04227812486141
0.0004973895958790063	89.83052853932355	89.83052774027766	89.82972950407714	89.04198831345846
0.0005066461008921268	89.8302278039972	89.83022700495131	89.82942876876017	89.04168762189568
0.0005160748710385908	89.82991577873986	89.82991497969398	89.82911674351249	89.0413756419841
0.0005256791122018425	89.82959204001511	89.82959124096925	89.82879300479772	89.041051950242
0.0005354620899273607	89.82925614842067	89.82925534937482	89.82845711321355	89.04071610732349
0.0005454271305329831	89.82890764809585	89.82890684904999	89.8281086128993	89.04036765742602
0.0005555776222398878	89.82854606610695	89.82854526706112	89.8277470309213	89.0400061276758
0.0005659170163246243	89.82817091180983	89.82817011276401	89.8273718766354	89.03963102749034
0.000576448828292588	89.82778167618909	89.82778087714327	89.82698264102618	89.03924184791778
0.0005871766390733255	89.82737783117216	89.82737703212635	89.82657879602111	89.03883806095095
0.0005981040962380938	89.82695882891875	89.82695802987296	89.8261597937799	89.03841911881683
0.0006092349152400712	89.82652410108332	89.82652330203753	89.825725065957	89.03798445323909
0.0006205728806776501	89.82607305805072	89.82607225900497	89.82527402293728	89.03753347467375
0.0006321218475812455	89.82560508814319	89.82560428909744	89.82480605304296	89.03706557151611
0.000643885742724042	89.82511955679833	89.8251187577526	89.82432052171166	89.03658010927894
0.0006558685659571429	89.82461580571662	89.8246150066709	89.82381677064384	89.03607642973982
0.0006680743915695614	89.82409315197717	89.82409235293144	89.82329411691863	89.035553850057
0.0006805073696735206	89.82355088712146	89.82355008807578	89.82275185207753	89.03501166185318
0.0006931717276155408	89.82298827620262	89.82298747715694	89.82218924117362	89.03444913026465
0.0007060717714137773	89.82240455680028	89.82240375775463	89.82160552178657	89.03386549295631
0.0007192118872221186	89.82179893799851	89.82179813895287	89.82099990300041	89.0332599590995
0.000732596542821523	89.82117059932682	89.82116980028118	89.82037156434467	89.03263170831303
0.0007462302891391107	89.82051868966174	89.82051789061613	89.81971965469586	89.03197988956472
0.0007601177617955331	89.8198423260882	89.81984152704261	89.81904329113891	89.03130362003276
0.000774263682681127	89.81914059271926	89.81913979367367	89.81834155778685	89.03060198392534
0.0007886728615614156	89.81841253947245	89.81841174042688	89.81761350455723	89.02987403125711
0.0008033501977124734	89.817657180801	89.81765638175547	89.81685814590325	89.02911877658016
0.000818300681586739	89.81687349437938	89.81687269533384	89.81607445949935	89.02833519766956
0.0008335293965098195	89.81606041973981	89.8160596206943	89.81526138487774	89.02752223415989
0.0008490415204088747	89.81521685685988	89.81521605781438	89.81441782201598	89.02667878613256
0.0008648423275731727	89.81434166469808	89.8143408656526	89.81354262987254	89.0258037126514
0.0008809371904473991	89.8134336596759	89.81343286063043	89.81263462486889	89.02489583024455
0.000897331581458352	89.81249161410535	89.8124908150599	89.811692579317	89.02395391133184
0.0009140310748756232	89.81151425455846	89.81151345551305	89.81071521978885	89.02297668259412
0.0009310413487069075	89.81050026017813	89.81049946113272	89.80970122542726	89.02196282328387
0.0009483681866285928	89.80944826092758	89.8094474618822	89.80864922619548	89.02091096347456
0.0009660174799522646	89.80835683577642	89.80835603673106	89.80755780106301	89.01981968224635
0.0009839952296278227	89.80722451082093	89.80722371177558	89.80642547612611	89.0186875058061
0.0010023075482838654	89.80604975733691	89.80604895829157	89.80525072266045	89.01751290553999
0.0010209606623060466	89.80483098976192	89.8048301907166	89.80403195510358	89.01629429599534
0.0010399609139541202	89.8035665636051	89.80356576455982	89.80276752896452	89.01503003279012
0.00105931476351837	89.80225477328182	89.80225397423654	89.80145573865855	89.01371841044705
0.0010790287915161836	89.80089384987066	89.80089305082541	89.80009481526417	89.01235766015031
0.0010991097009294972	89.7994819587901	89.79948115974486	89.79868292419972	89.01094594742148
0.0011195643194838783	89.79801719739235	89.79801639834713	89.79721816281733	89.00948136971301
0.0011403996019700331	89.7964975924708	89.79649679342559	89.79569855791019	89.00796195391486
0.0011616226326085018	89.79492109767972	89.79492029863451	89.79412206313246	89.00638565377365
0.0011832406274583781	89.79328559086107	89.79328479181589	89.79248655632595	89.00475034721867
0.0012052609368708425	89.79158887127787	89.7915880722327	89.79078983675349	89.00305383359434
0.001227691047988359	89.78982865674865	89.78982785770349	89.78902962223341	89.00129383079383
0.0012505385872903913	89.78800258068169	89.78800178163652	89.78720354617377	88.99946797229225
0.0012738113231864786	89.78610818900414	89.78610738995897	89.7853091545015	88.99757380407475
0.0012975171686575868	89.78414293698415	89.784142137939	89.78334390248455	88.99560878145739
0.001321664183946605	89.7821041859413	89.78210338689614	89.7813051514421	88.99357026579617
0.0013462605792989096	89.77998919984209	89.77998840079694	89.77919016534047	88.99145552108136
0.0013713147177539457	89.77779514177769	89.77779434273252	89.77699610727042	88.98926171041343
0.0013968351179887398	89.77551907031888	89.7755182712737	89.77472003580242	88.98698589235642
0.0014228304572143533	89.77315793574505	89.77315713669987	89.77235890121547	88.9846250171651
0.0014493095741262166	89.77070857614369	89.7707077770985	89.76990954159662	88.98217592288243
0.0014762814719093895	89.7681677133755	89.76816691433027	89.76736867880611	88.97963533130245
0.0015037553212997384	89.76553194890167	89.76553114985641	89.76473291430464	88.9769998437953
0.0015317404637020797	89.76279775946925	89.76279696042396	89.76199872483875	88.9742659369899
0.0015602464143663695	89.7599614926492	89.75996069360386	89.75916245797876	88.97142995830927
0.001589282865622978	89.75701936222495	89.75701856317957	89.7562203275075	88.96848812135607
0.0016188596901781976	89.75396744342467	89.75396664437925	89.75316840865244	88.9654365011415
0.001648986944471065	89.75080166799435	89.75080086894887	89.75000263315883	88.96227102915489
0.0016796748720926532	89.74751781910678	89.74751702006121	89.7467187841986	88.95898748826879
0.0017109339072690151	89.74411152610132	89.74411072705568	89.74331249111032	88.95558150747459
0.0017427746784089192	89.74057825905025	89.74057746000452	89.73977922396523	88.95204855644423
0.0017752080117176341	89.73691332314719	89.73691252410134	89.73611428795598	88.94838393991384
0.0018082449348779518	89.73311185291195	89.73311105386597	89.73231281760124	88.9445827918832
0.0018418966807997109	89.72916880620784	89.72916800716173	89.72836977076314	88.94064006962738
0.0018761746914391214	89.72507895806623	89.72507815901999	89.72427992247174	88.93655054751495
0.001911090621689138	89.7208368943133	89.72083609526688	89.72003785855176	88.9323088106282
0.0019466563433422613	89.71643700499443	89.71643620594782	89.71563796904712	88.92790924818013
0.0019828839491270716	89.71187347759107	89.71187267854425	89.71107444143759	88.92334604672355
0.0020197857568198785	89.70714029002562	89.70713949097858	89.70634125364379	88.91861318314747
0.0020573743134329136	89.70223120344843	89.70223040440113	89.70143216681416	88.91370441745505
0.002095662399480433	89.69713975480374	89.69713895575616	89.69634071789082	88.90861328531946
0.0021346630333242433	89.691859249168	89.69185845012012	89.69106021194806	88.90333309041188
0.00217438947560008	89.68638275185728	89.68638195280906	89.68558371429941	88.89785689649707
0.0022148552337263594	89.68070308029841	89.68070228124982	89.67990404236922	88.89217751929252
0.0022560740664968617	89.67481279565949	89.67481199661049	89.67401375732264	88.88628751808517
0.002298059988758851	89.66870419423569	89.66870339518623	89.66790515545188	88.88017918710322
0.002340827276178292	89.66236929858567	89.66236849953573	89.66157025931226	88.87384454663683
0.0023843904700937206	89.65579984841524	89.65579904936477	89.65500080860609	88.86727533390516
0.0024287643824604504	89.64898729120395	89.64898649215289	89.64818825080906	88.86046299366481
0.002473964100886814	89.6419227725714	89.6419219735197	89.64112373153667	88.85339866855702
0.002520004993764092	89.63459712637967	89.63459632732727	89.63379808464653	88.84607318918903
0.002566902715491952	89.62700086456991	89.62700006551674	89.62620182207503	88.8384770639483
0.002614673211801092	89.61912416672897	89.61912336767497	89.61832512340382	88.83060046854497
0.002663332725174981	89.61095686938587	89.61095607033097	89.6101578251564	88.82243323528236
0.0027128978003724672	89.60248845503443	89.60248765597854	89.60168940982057	88.81396484205162
0.00276338529005317	89.59370804088302	89.59370724182604	89.59290899459823	88.80518440105143
0.002814812360507581	89.58460436732891	89.58460356827078	89.58380531987972	88.79608064723014
0.00286719649749377	89.57516578615851	89.57516498709913	89.57436673744394	88.78664192645114
0.002920555512182745	89.56538024847384	89.56537944941309	89.56458119838486	88.77685618338212
0.0029749075472144406	89.55523529234664	89.55523449328437	89.5544362407655	88.76671094910907
0.003030271082866396	89.54471803020249	89.5447172311386	89.54391897700212	88.75619332847745
0.0030866649433372744	89.53381513593808	89.53381433687244	89.53301608098137	88.74528998716313
0.0031441083031472647	89.52251283177601	89.52251203270846	89.521713774915	88.73398713847772
0.00320262069365765	89.51079687486208	89.51079607579247	89.50999781593714	88.7222705299125
0.00326222200971167	89.49865254361158	89.49865174453973	89.4978534824506	88.71012542942783
0.0033229325163989716	89.48606462381227	89.48606382473798	89.48526556022962	88.6975366114947
0.0033847728559459832	89.47301739449259	89.47301659541569	89.47221832828818	88.68448834289741
0.0034477640547344642	89.45949461356663	89.45949381448689	89.45869554452477	88.67096436830812
0.003511927530450728	89.44547950326647	89.44547870418366	89.44468043115471	88.65694789564377
0.0035772850993678732	89.43095473537619	89.43095393629007	89.43015565994406	88.6424215812194
0.0036438589837635444	89.41590241628344	89.41590161719371	89.41510333726114	88.62736751471304
0.003711671819475767	89.40030407186508	89.40030327277147	89.39950498896201	88.61176720395889
0.0037807466635993493	89.38414063222719	89.38413983312938	89.38334154513035	88.59560155958803
0.003851107002325569	89.3673924163202	89.36739161721786	89.36659332469263	88.57885087953758
0.0039227767589277195	89.35003911645423	89.35003831734699	89.34924001993316	88.56149483345253
0.003995780301895269	89.33205978273995	89.33205898362743	89.33126068093495	88.54351244700528
0.004070142453219439	89.31343280748517	89.31343200836696	89.31263369997603	88.52488208616252
0.004145888496832911	89.29413590957843	89.29413511045405	89.29333679591305	88.50558144143027
0.004223044187206677	89.27414611889431	89.27414531976329	89.2733469985863	88.48558751211121
0.004301635758106795	89.2534397607599	89.2534389616217	89.25264063328613	88.46487659061307
0.00438168993151419	89.23199244052147	89.23199164137553	89.23119330531938	88.4434242468467
0.004463233926710397	89.20977902825877	89.2097782291045	89.20897988472345	88.42120531276036
0.0045462954695324	89.18677364369343	89.18677284453018	89.1859744911746	88.39819386705622
0.004630902801799741	89.16294964134472	89.16294884217179	89.16215047914343	88.37436322014165
0.004717084690917017	89.13827959598909	89.13827879680572	89.13748042335422	88.34968589937063
0.004804870439655129	89.11273528848363	89.11273448928902	89.11193610460813	88.32413363463529
0.004894289896114532	89.08628769201826	89.08628689281153	89.08548849603514	88.29767734437077
0.004985373463873894	89.05890695886691	89.05890615964715	89.058107749845	88.27028712204367
0.005078152112327676	89.03056240771039	89.03056160847659	89.0297631846497	88.24193222319508
0.0051726573872160194	89.00122251161106	89.00122171236212	89.00042327343796	88.21258105311819
0.0052689214213506716	88.9708548867226	88.97085408745741	88.97005563228461	88.18220115525227
0.0053669769455404765	88.93942628182388	88.93942548254117	88.93862700988407	88.15075920038115
0.00546685729972018	88.90690256877112	88.90690176946957	88.90610327800223	88.11822097672976
0.005568596444286414	88.87324873396793	88.87324793464613	88.87244942294609	88.0845513810568
0.005672228971644543	88.83842887095814	88.83842807161457	88.83762953815607	88.04971441084761
0.005777790117970501	88.80240617425127	88.80240537488427	88.80160681803112	88.01367315771608
0.00588531577519145	88.76514293449688	88.7651421351047	88.76434355310265	87.97638980213065
0.005994842503189409	88.72660053512863	88.72659973570937	88.72580112667802	87.9378256095841
0.006106407542232043	88.68673945060459	88.68673865115628	88.68594001308041	87.89794092833239
0.006220048825634711	88.64551924637541	88.64551844689586	88.64471977761632	87.85669518883348
0.006335804992658248	88.60289858071789	88.60289778120477	88.60209907840864	87.81404690502181
0.006453715401646702	88.5588352085748	88.55883440902565	88.55803567023595	87.76995367755889
0.006573820143409586	88.51328598754833	88.51328518796048	88.51248641052513	87.72437219920536
0.006696160054853222	88.46620688619797	88.46620608656858	88.46540726764874	87.67725826246529
0.006820776732865685	88.41755299479706	88.41755219512311	88.4167533316808	87.62856676965457
0.006947712548460233	88.36727853870771	88.36727773898593	88.36647882777086	87.57825174555302
0.0070770106611818895	88.31533689453468	88.31533609476159	88.31453713229729	87.52626635279925
0.007208715033782135	88.26168060922248	88.26167980939437	88.26088079196342	87.47256291019173
0.007342870447166765	88.20626142226168	88.20626062237456	88.20546154600304	87.41709291406085
0.007479522515621821	88.14903029117094	88.14902949122057	88.1482303516615	87.35980706287792
0.007618717702322999	88.08993742042135	88.08993662040317	88.08913741311912	87.30065528526676
0.007760503335133571	88.02893229396933	88.02893149387849	88.02813221402316	87.23958677158345
0.00790492762269642	87.96596371156146	87.96596291139278	87.96516355379153	87.17655000922699
0.008052039670825477	87.90097982897264	87.9009790287206	87.90017958784995	87.111492821842
0.008201889499202203	87.8339282023326	87.8339274019913	87.83312787195732	87.04436241256802
0.008354528058382871	87.7647558366926	87.76475503625574	87.76395541077127	86.97510541148716
0.008510007247122246	87.69340923897332	87.69340843843418	87.69260871079486	86.90366792741129
0.008668379930019773	87.61983447542949	87.61983367478093	87.61903383783996	86.82999560414446
0.008829699955494092	87.54397723375293	87.54397643298734	87.54317647912902	86.75403368134265
0.008994022174092044	87.46578288992512	87.46578208903435	87.46498201014629	86.67572706008296
0.00916140245713852	87.38519657991495	87.38519577889036	87.3843955663342	86.5950203732387
0.009331897715733239	87.30216327630097	87.30216247513337	87.30136211971431	86.51185806074096
0.009505565920101192	87.21662786987876	87.21662706855835	87.21582656049306	86.426184449789
0.009682466119303124	87.12853525629428	87.12853445481065	87.12773378369376	86.33794384005225
0.009862658461312821	87.03783042771916	87.0378296260612	87.03702878083034	86.24708059388198
0.010046204213468126	86.94445856956122	86.9444577677172	86.94365673661635	86.15353923152877
0.01023316578330245	86.84836516217543	86.84836436013282	86.8475631306743	86.05726453133381
0.010423606739764018	86.74949608750966	86.74949528525522	86.74869384417984	85.95820163483194
0.010617591834830001	86.64779774059194	86.64779693811155	86.64699527134738	85.85629615667672
0.010815187025522881	86.54321714572858	86.54321634300733	86.54241443562663	85.75149429926155
0.011016459496336563	86.43570207725026	86.43570127427229	86.43489911044699	85.64374297187788
0.011221477682079803	86.3252011846055	86.32520038135402	86.32439794430935	85.5329899142157
0.011430311291144793	86.21166412156218	86.21166331801939	86.21086058998604	85.41918382397192
0.011643031329208768	86.09504167923927	86.09504087538633	86.09423783755082	85.30227448829498
0.0118597101233767	85.97528592265049	85.97528511846748	85.97448175092094	85.18221291875346
0.012080421346773283	85.85235033039999	85.85234952586583	85.8515458075512	85.05895148947572
0.012305240043592616	85.72618993712989	85.72618913222232	85.72538504087991	84.93244407806698
0.012534242654614001	85.59676147827876	85.59676067297423	85.59595618508571	84.80264620887074
0.012767507043192657	85.46402353666852	85.46402273094215	85.46321782167307	84.66951519809918
0.013005112521734093	85.32793669040092	85.32793588422646	85.32713052736713	84.53301030032185
0.013247139878661168	85.18846366150451	85.18846285485432	85.18765702275947	84.39309285576141
0.013493671405883065	85.04556946474017	85.04556865758506	85.04476232111203	84.24972643781254
0.013744790926775373	84.89922155594094	84.89922074825017	84.89841387669586	84.10287700016814
0.014000583824680975	84.74938997923131	84.74938917097255	84.74858173200903	83.9525130229058
0.01426113707194129	84.59604751245014	84.59604670358931	84.5952386631985	83.79860565686717
0.014526539259467805	84.43916981007742	84.4391690005787	84.43836032298591	83.64112886563747
0.014796880626863964	84.27873554295391	84.27873473277968	84.2779253803862	83.48005956442249
0.015072253093107562	84.11472653407212	84.11472572318283	84.11391565649771	83.31537775510759
0.015352750287804227	83.94712788971427	83.94712707806843	83.94631625563972	83.14706665678167
0.01563846758302247	83.77592812521989	83.77592731277399	83.77511569111913	82.97511283101373
0.01592950212572123	83.60111928467391	83.6011184713823	83.60030600491828	82.7995063011782
0.016225952870780873	83.42269705382836	83.42269623964324	83.42188288061637	82.62024066514604
0.016527920614648948	83.24066086559641	83.24066005046774	83.23984574888313	82.43731320068315
0.016835508029612024	83.05501399749309	83.05501318136851	83.05419788491967	82.25072496293204
0.017148819698705402	82.86576366044052	82.86576284326527	82.86494649726369	82.06048087339491
0.017467962151272456	82.67292107840579	82.67292026012267	82.67210280742755	81.86658979988508
0.017793043899185772	82.47650155839918	82.47650073894847	82.47568211989694	81.66906462697162
0.018124175473742368	82.27652455042676	82.27652372974615	82.27570388208382	81.4679223165064
0.018461469463245474	82.07301369706276	82.07301287508726	82.07219173389949	81.26318395789298
0.018805040551285825	81.86599687238851	81.86599604905041	81.86517354669411	81.0548748078351
0.01915500555573528	81.65550621012673	81.65550538535553	81.65468145139187	80.84302431938362
0.019511483468466165	81.44157812089044	81.44157729461273	81.44075185574074	80.62766616018818
0.01987459549580983	81.2242532985568	81.22425247069629	81.22342545068729	80.4088382199494
0.020244465099768037	81.00357671587014	81.00357588634753	81.00274720598067	80.18658260715837
0.020621218039991434	80.77959760947435	80.77959677820726	80.77876635520607	79.96094563530488
0.021004982416539152	80.55236945466707	80.55236862157003	80.55153637053994	79.7319777988248
0.021395888713434227	80.32194993026206	80.32194909524641	80.3211149276134	79.49973373914932
0.021794069843029548	80.08840087403355	80.08840003700737	80.08756386095749	79.26427220130391
0.022199661191199548	79.8517882292997	79.85178739016777	79.85094911058769	79.02565598158584
0.022612800663372783	79.61218198327995	79.61218114194371	79.61134066036205	78.78395186692516
0.023033628731421313	79.36965609792887	79.36965525428631	79.36881246881553	78.5392305665991
0.023462288481422636	79.12428843400963	79.12428758795531	79.12344239323423	78.29156663702993
0.02389892566231049	78.87616066921818	78.87615982064307	78.87531210777969	78.04103840044122
0.024343688735431104	78.62535821120788	78.62535735999937	78.6245070165137	77.78772785818589
0.024796728925021588	78.37197010638798	78.37196925242985	78.37111616219644	77.53172059958112
0.025258200269627846	78.11608894538178	78.11608808855405	78.1152321317441	77.27310570709702
0.025728259674479333	77.85781076602812	77.85780990620711	77.85695095922951	77.01197565874338
0.026207066964838512	77.597234954794	77.59723409185213	77.5963720272933	76.74842622848155
0.02669478494034321	77.33446414743598	77.33446328124181	77.33359796780363	76.48255638545972
0.027191579430360175	77.06960412970551	77.06960326012367	77.06873456255919	76.21446819282612
0.02769761935036891	76.80276373883638	76.80276286572744	76.80189064477372	75.9442667068191
0.02821307675939472	76.53405476648379	76.53405388970427	76.53317800201188	75.67205987676496
0.028738126918510663	76.26359186370564	76.26359098310787	76.2627112811663	75.39795844653625
0.02927294835042816	75.99149244848694	75.991491563919	75.9906078959775	75.12207585793598
0.029817722900196717	75.71787661621026	75.71787572751592	75.71698793749881	74.84452815637557
0.030372635797033115	75.44286705337181	75.44286616039041	75.44197408780644	74.56543389911451
0.03093787571730138	75.1665889547338	75.16658805730015	75.16569153714487	74.284914066222
0.03151363484866479	74.88916994399209	74.8891690419364	74.88826790458698	74.00309197431298
0.032100108955431715	74.61073999792745	74.61073909107519	74.60983316217667	73.7200931930015
0.032697497445117664	74.33143137389808	74.33143046206985	74.33051956241209	73.43604546390866
0.03330600343624589	74.05137854042508	74.05137762343647	74.05046156882086	73.15107862195845
0.033925833827409935	73.77071811052333	73.7707171881848	73.76979578927998	72.86532451859911
0.034557199367621395	73.48958877733665	73.4895878494534	73.48866091163872	72.57891694649791
0.03520031472796679	73.20813125155563	73.20813031792736	73.20719764112374	72.29199156518047
0.03585539857459815	72.92648820002464	72.92648726044541	72.9255486389321	72.00468582701653
0.03652267364308175	72.64480418488812	72.64480323914614	72.64385846136277	71.71713890290259
0.03720236681413068	72.36322560258235	72.36322465045978	72.36227349879266	71.42949160694995
0.037894709190746674	72.08190062195177	72.08189966322449	72.08094191377624	71.14188631946419
0.03859993617679769	71.80097912075787	71.8009781551952	71.80001357753679	70.85446690749289
0.039318287557057685	71.52061261985207	71.52061164721653	71.51964000412067	70.56737864222595
0.04005000757873611	71.24095421430772	71.24095323435472	71.23997428150989	70.28076811255784
0.04079534503452451	70.96215850084215	70.96215751331974	70.96117099902375	69.99478313416026
0.04155455334718875	70.68438150091546	70.68438050556394	70.6833861703962	69.70957265347003
0.04232789065573551	70.40778057895945	70.40777957551104	70.40677715198264	69.42528664606624
0.04311561990318226	70.13251435527461	70.1325133434531	70.13150255563373	69.142076008995
0.04391800892596086	69.85874261322562	69.85874159274593	69.85772215586692	68.86009244669367
0.04473533054498465	69.58662620047406	69.58662517104183	69.58559679107432	68.57948835027383
0.04556786265841064	69.31632692409926	69.31632588541045	69.31528825861768	68.30041667003422
0.046415888336127795	69.04800743958077	69.04800639132114	69.04695920378448	68.02303078119546
0.04727969591600388	68.78183113374223	68.7818300755868	68.7807730027041	67.74748434297268
0.048159579101923505	68.51796200188397	68.51796093349657	68.51689363945228	67.47393115122769
0.04905583706365048	68.25656451946195	68.25656344049463	68.25548557770084	67.20252498506825
0.04996877453854884	67.99780350879635	67.99780241888877	67.99671362739618	66.93341944788504
0.05089870193519682	67.74184400141642	67.74184290019525	67.74074280707318	66.66676780343504
0.05184593543892913	67.48885109676478	67.48884998384305	67.48773820252764	66.40272280769219
0.05281079711934331	67.23898981809158	67.23898869306797	67.23786482267758	66.14143653728803
0.053793615039807	66.9924249664679	66.99242382892602	66.9912874535429	65.88306021545796
0.05479472336900287	66.74932097393328	66.74931982344098	66.74817051135794	65.62774403648869
0.05581446249454964	66.50984175686622	66.50984059297475	66.5086778959061	65.37563698972932
0.05685317913873753	66.27415057072425	66.2741493929674	66.27297284522277	65.12688668428014
0.05791122647641758	66.0424098673453	66.04240867523856	66.04121779285838	64.88163917551128
0.058988964255084965	65.8147811560294	65.81477994906913	65.81357422892047	64.64003879458348
0.06008675891719687	65.59142486963233	65.59142364729469	65.5902025661262	64.40222798214873
0.061204983724766994	65.37250023689806	65.37249899863811	65.37126201209223	64.16834712739737
0.06234401888627864	65.15816516223828	65.1581639074889	65.15691044907007	63.93853441359135
0.06350425168595962	64.9485761141311	64.94857484230194	64.94730432229879	63.71292567118165
0.06468607661546324	64.74388802326166	64.74388673373801	64.74259853809768	63.49165423955018
0.0658898955079995	64.54425419146355	64.54425288360514	64.54294637275787	63.27485083834756
0.06711611767496284	64.34982621244453	64.3498248855843	64.34849939321582	63.062643449315
0.06836516004510239	64.16075390519188	64.16075255863474	64.15940739040425	62.85515720938503
0.06963744730628225	63.97718526085592	63.977183893877374	63.97581832607859	62.652514315752725
0.07093341204987993	63.79926640380464	63.79926501564938	63.797878293811685	62.454833943498286
0.07225349491787214	63.62714156743016	63.627140157310635	63.625731494737614	62.26223217622375
0.07359814475265768	63.4609530851702	63.46095165226506	63.459520228507124	62.074821950044665
0.07496781874966876	63.30084139708719	63.30083994053969	63.29938489979734	61.89271301115202
0.07636298261282246	63.14694507222502	63.14694359114134	63.145464040595506	61.71601188703291
0.07778411071286487	62.99940084684052	62.99939934028805	62.99789434835354	61.544821871311385
0.07923168624866253	62.85834367848586	62.85834214549134	62.85681073998917	61.37924302204626
0.08070620141149504	62.723906815798095	62.72390525534572	62.72234642158997	61.21937217319951
0.0822081575524054	62.59622188373918	62.596220294768564	62.594632973562895	61.065302958872515
0.08373806535266494	62.4754189839183	62.475417365322414	62.473800450861184	60.91712584979324
0.08529644499741021	62.361626809527024	62.361625160149956	62.3599774978185	60.77492820143328
0.08688382635251184	62.25497277432005	62.254971092954705	62.25329147702309	60.6387943130339
0.08850074914473434	62.15558315498745	62.15558144037316	62.15386861157715	60.50880549673076
0.09014776314524918	62.063583246184145	62.0635814970041	62.06183414000696	60.38504015588529
0.09182542835656286	61.97909752741126	61.97909574228982	61.97731248301793	60.26757387165782
0.09353431520292387	61.90224984088339	61.90224801838333	61.90042742122834	60.15647949679545
0.0952750047242729	61.83316357946314	61.83316171808268	61.831302282962376	60.05182725555402
0.09704808877380301	61.77196188370199	61.77195998187169	61.7700601411413	59.95368484863014
0.09885417021919574	61.71876784699307	61.71876590307261	61.716824018277855	59.862117561945574
0.10069386314760276	61.67370472781749	61.67370274009223	61.67171709855476	59.777188378101584
0.10256779307444217	61.63689616805059	61.63689413472799	61.63486294595347	59.69895808930645
0.10447659715608044	61.608466416287165	61.60846433549297	61.60638572739139	59.627485410571985
0.10642092440647241	61.58854055514718	61.58853842492147	61.58641043982856	59.5628270919789
0.10840143591783309	61.57724473153012	61.57724254982308	61.57506314031136	59.50503802881896
0.11041880508541607	61.57470638880395	61.574704153471494	61.572471177938425	59.454171368442
0.11247371783647517	61.58105449993498	61.581052208734064	61.57876342675445	59.41027861265917
0.11456687286348717	61.5964198005937	61.59641745117744	61.59407051860608	59.3734097145863
0.11669898186171472	61.620935021304156	61.62093261121664	61.61852507502675	59.34361316884823
0.11887076977119033	61.654735117742014	61.65473264441286	61.652261937254785	59.320936094108525
0.121082975023204	61.697957498327895	61.69795495906651	61.69541839353031	59.305424306936565
0.12333634979137756	61.750742248307894	61.7507396402974	61.748134402862156	59.29712238607748
0.12563166024741204	61.813232349560415	61.81322966985129	61.81055281450273	59.29607372624663
0.12796968682159413	61.88557389541875	61.88557114092205	61.88281958241925	59.30232058063106
0.1303512244681509	61.96791629985142	61.96791346733167	61.965083974102356	59.31590409134502
0.13277708293554297	62.06041250039447	62.06040958646217	62.05749877310506	59.336864307152524
0.13524808704178753	62.163219154286516	62.16321615539022	62.16022047476142	59.36524018784145
0.1377650769549054	62.276496827309586	62.2764937397275	62.27340947458707	59.40106959470401
0.14032890847858728	62.40041017489793	62.40040699472911	62.397230248922	59.44438926665556
0.1429404533431761	62.53512811512888	62.535124838283906	62.531851527428444	59.49523478159822
0.14560059950206494	62.68082399326873	62.68082061545984	62.67744645711521	59.553640502716675
0.14831025143361043	62.83767573759863	62.83767225432933	62.83419275761185	59.61963950947259
0.15107033044866544	63.00586600630223	63.00586241285632	63.00227286747273	59.69326351314789
0.1538817750038346	63.1855823252493	63.18557861667925	63.181874081343324	59.774542756870574
0.15674554102055954	63.377017216562535	63.37701338767725	63.373188677874055	59.863505900142485
0.15966260221014258	63.58036831790669	63.58036436325855	63.57641403831892	59.96017988797621
0.16263395040481923	63.79583849248992	63.795834406361095	63.79175275580649	60.0645898048363
0.16566059589499144	64.02363592981605	64.02363170620407	64.01941273531979	60.17675871367042
0.16874356777273752	64.26397423727552	64.263969869878	64.25960728447049	60.29670748040699
0.1718839142817146	64.51707252270818	64.51706800490666	64.51255519519812	60.42445458438802
0.1750827031735724	64.78315546811749	64.78315079296041	64.77848081657092	60.560015915299196
0.1783410220710008	65.06245339475862	65.06244855494333	65.0576141189085	60.70340455725263
0.18165997883753277	65.35520231986453	65.35519730771823	65.350190749487	60.8546305607723
0.18504070195423017	65.66164400531531	65.66163881277488	65.6564520801291	61.013700703526254
0.1884843409033796	65.98202599859285	65.98202061718368	65.97664524701771	61.18061824074382
0.19199206655932843	66.31660166640079	66.31659608721424	66.3110231831098	61.35538264635008
0.19556507158659492	66.6656302213624	66.66562443503211	66.65984464355913	61.537989345941774
0.19920457084538704	67.0293767422421	67.02937073891887	67.02337422459004	61.72842944282053
0.20291180180466775	67.40811218816529	67.40810595749053	67.40188237629275	61.92668943838815
0.20668802496290825	67.80211340733896	67.80210693841674	67.79564540983809	62.132750948295175
0.21053452427667055	68.21166314079949	68.21165642216683	68.20494549963398	62.346590415817104
0.21445260759716675	68.63705002173704	68.63704304133265	68.63007068096795	62.568178824012506
0.21844360711494273	69.07856857096387	69.07856131609505	69.07131484369764	62.79748140829079
0.22250887981283693	69.53651918911093	69.5365116464186	69.52897772256907	63.03445737108756
0.22664980792736933	70.01120814615085	70.01120030157256	70.00336488475433	63.27905960040815
0.2308677994187169	70.50294756885395	70.5029394075849	70.49478771520981	63.5312343940552
0.23516428844943485	71.01205542679315	71.01204693324482	71.003563400464	63.7909211914047
0.23954073587208782	71.53885551751543	71.53884667527197	71.53001491144668	64.05805231463358
0.243998629725955	72.08367745149963	72.08366824327179	72.07447098597116	64.33255272133117
0.2485394857429799	72.6468566375171	72.64684704509348	72.63726611147945	64.61433977044591
0.2531648478631355	73.22873426900608	73.22872427320159	73.21874050865284	64.90332300352598
0.2578762887593802	73.82965731206141	73.82964689266286	73.81924011648144	65.19940394320744
0.2626754103723837	74.44997849562986	74.44996763133848	74.43911657937397	65.50247591088616
0.26756384445520454	75.09005630448581	75.09004497285638	75.0787272368732	65.81242386547805
0.27254325312810285	75.75025497554395	75.75024315292062	75.73843511652413	66.12912426512646
0.27761532944368	76.43094449804576	76.43093215949413	76.41860893042082	66.45244495365512
0.28278179796253416	77.13250061813312	77.1324877373685	77.11962307593464	66.78224507348922
0.28804441533962966	77.85530484829643	77.855291397608	77.84185764109947	67.11837500667585
0.2934049709215787	78.5997444821584	78.5997304323291	78.58569841510273	67.46067634552789
0.2988652873550384	79.36621261502391	79.36619793524571	79.35153690429978	67.80898189429261
0.3044272212064302	80.1551081705963	80.15509282838075	80.13977035413816	68.1631157031077
0.31009266359319276	80.96683593422823	80.9668198953119	80.95080177734559	68.52289313535395
0.31586354082678175	81.80180659304085	81.80178982128538	81.78503998869972	68.88812096934399
0.32174181506763716	82.66043678321284	82.66041924049932	82.64289964666546	69.25859753510547
0.32772948499233834	83.5431491447042	83.54313079082158	83.52480130214735	69.634112886819
0.33382858647317604	84.45037238364715	84.45035317617426	84.4311714545714	70.01444901126405
0.3400411932703707	85.38254134259975	85.38252123678075	85.36244261547282	70.39938007240603
0.3463694177371733	86.34009707882572	86.34007602743834	86.3190533797331	70.78867269202946
0.3528154115380883	87.32348695072905	87.32346490394544	87.3014485045734	71.18208626608535
0.35938136638046275	88.3331647125395	88.33314161777913	88.31007899637812	71.5793733161787
0.3660695147596902	89.36959061731412	89.36956641908839	89.34540220538989	71.98027987537535
0.37288213071828347	90.43323152828924	90.43320616803719	90.40788192828512	72.38454590726026
0.3798215306190735	91.52456103858908	91.52453445450394	91.49798851861009	72.79190575693165
0.3868900739327976	92.64405959926968	92.64403172611532	92.6161990050273	73.202088632371
0.39409016404034497	93.79221465565185	93.7921854245691	93.76299721729762	73.6148191143914
0.4014242490499321	94.96952079187464	94.96949013017642	94.9388739198968	74.0298176931356
0.4088948226294861	96.17647988357777	96.17644771453263	96.14432695314271	74.44680132887632
0.4165044248545184	97.41360125860415	97.41356750120762	97.3798613816893	74.86548403466485
0.42425564307177777	98.68140186559648	98.68136643432935	98.64598965022391	75.28557747818408
0.43215111277897644	99.98040645034592	99.9803692549188	99.94323174618751	75.70679159998967
0.4401935185208874	101.31114773974025	101.31110868482371	101.27211536932366	76.12883524517171
0.4483855948021188	102.6741666331476	102.6741256180869	102.63317610784891	76.55141680533998
0.4567301270168746	104.07001240106322	104.06996931957691	104.02695762102611	76.974244867731
0.465229952396019	105.49924289084167	105.49919763070314	105.45401182791464	77.39702886815601
0.47388796097176533	106.96242473933182	106.96237718203255	106.91489910206319	77.8194797444571
0.4827070965603183	108.46013359223026	108.46008361262423	108.41018847190729	78.24131058711492
0.4916903577628028	109.99295432996794	109.99290179589569	109.94045782662859	78.66223728365578
0.5008407989848211	111.5614812999463	111.56142607183763	111.50629412723201	79.08197915353968
0.5101615314749834	113.16631855494148	113.16626048539572	113.10829362259584	79.500259570273
0.5196557243827661	114.80808009750093	114.80801903084325	114.74706207025119	79.91680656758002
0.5293266058360562	116.48739013015931	116.48732590197191	116.4232149616473	80.33135342658471
0.5391774640387502	118.2048833113113	118.20481574793794	118.13737775166479	80.74363924109832
0.5492116483887788	119.96120501658329	119.96113393460573	119.89018609213966	81.15340945827614
0.5594325706169379	121.75701160555619	121.75693681124078	121.68228606916686	81.56041639209698
0.569843705946914	123.59297069370187	123.59289198241493	123.51433444395734	81.96441970733039
0.5804485942768978	125.46976142940414	125.46967858499383	125.38699889702636	82.36518687188429
0.5912508413831877	127.38807477594823	127.38798757009161	127.30095827549859	82.76249357567039
0.6022541201461927	129.34861379837133	129.34852198988418	129.25690284331884	83.15612411437951
0.6134621717992508	131.35209395508156	131.3519972891889	131.2555345341655	83.54587173682515
0.6248788072006892	133.39924339416194	133.39914160172734	133.2975672068685	83.93153895478487
0.6365079081295572	135.49080325428966	135.4906960510006	135.383726903139	84.31293781454352
0.6483534286054723	137.62752797021216	137.62741505571915	137.5147521074237	84.68989012961735
0.6604193962330305	139.8101855827342	139.810066639741	139.69139400870228	85.06222767441082
0.6727099135712339	142.0395580531826	142.03943274648472	141.9144167640502	85.42979233882357
0.6852291595284062	144.31644158232558	144.31630955779417	144.1845977637932	85.79243624408409
0.6979813907830661	146.6416469337378	146.64150781724578	146.5027278980839	86.1500218203338
0.7109709432312434	149.01599976161202	149.01585315789924	148.8696118247333	86.50242184672035
0.7242022334607314	151.44034094302967	151.44018643450354	151.28606823813132	86.84951945497818
0.7376797602527733	153.91552691471517	153.9153640601831	153.7529301390932	87.19120809767773
0.7514081061116967	156.44243001430635	156.44225834763623	156.27104510546638	87.52739148250967
0.7653919388230148	159.02193882618838	159.02175785489277	158.8412755633365	87.85798347413619
0.7796360130405233	161.65495853194255	161.65476773568275	161.46449905866302	88.18290796528731
0.7941451719029339	164.3424112654767	164.3422100944813	164.14160852917897	88.50209871890506
0.808924348680594	167.08523647290784	167.08502434630185	166.87351257638093	88.81549918324319
0.8239785684528518	169.8843912772813	169.8841675813201	169.66113573743442	89.12306228191372
0.8393129498166365	172.7408508482148	172.74061493441758	172.50541875681063	89.42475018093425
0.8549327066268381	175.65560877656628	175.6553599597437	175.40731885746698	89.72053403487436
0.8708431497690724	178.62967745423066	178.6294150104001	178.3678100113727	90.01039371422209
0.8870496889654406	181.66408845917925	181.6638116233617	181.38788320917467	90.29431751609887
0.9035578346138927	184.7598929458607	184.75960090975238	184.4685467287856	90.57230186043846
0.9203731996618223	187.91816204108954	187.91785395060123	187.6108264026667	90.84435097371944
0.9375015015145286	191.13998724555532	191.13966219821165	190.815765883563	91.11047656229772
0.9549485639791966	194.4264808410893	194.42613788328032	194.0844269084362	91.37069747733155
0.9727203192450541	197.7787763038326	197.77841442790907	197.41788956032298	91.62503937322327
0.9908228099003795	201.198028723456	201.19764686465956	200.8172525278326	91.87353436142661
1.0092621909870476	204.6854152285815	204.6850122618003	204.28363336197413	92.11622066138034
1.0280447320933093	208.242135418568	208.24171015490785	207.81816872999042	92.35314225023737
1.0471768194855202	211.8694118018213	211.86896298498186	211.42201466584936	92.58434851295834
1.0666649582795393	215.56849024079577	215.56801654324087	215.09634681702306	92.80989389423564
1.0865157746525382	219.34064040385948	219.3401404227695	218.84236068715995	93.02983755360569
1.1067360180959736	223.1871562241982	223.1866284771924	222.6612718742318	93.24424302500026
1.1273325637104867	227.10935636593388	227.10879928654958	226.554316303704	93.4531778818759
1.148312414543511	231.1085846976437	231.10799663055843	230.52275045625703	93.65671340895237
1.1696827039703852	235.18621077346316	235.18558996944492	234.56785158954875	93.85492428148241
1.1914506981197759	239.34363032196097	239.34297493253166	238.6909179534778	94.04788825286833
1.2136237983442408	243.58226574298138	243.5815738147766	242.8932689983756	94.2356858513382
1.2362095437367686	247.90356661264494	247.90283608145324	247.17624557551366	94.41840008629356
1.259215613694151	252.30901019670955	252.30823888117263	251.54121012928	94.59611616484533
1.2826498305280605	256.80010197249067	256.79928756744545	255.98954688033427	94.76892121896225
1.306520162124721	261.37837615954675	261.3775162289889	260.5226619990122	94.9369040435697
1.330834724654075	266.04539625933506	266.0444882289821	265.1419837682018	95.10015484585492
1.3556017853293685	270.8027556040502	270.80179675348234	269.8489627348734	95.25876500595817
1.3808297652180925	275.6520779148569	275.65106536921036	274.6450718493909	95.41282684915842
1.406527242105237	280.5950178697334	280.59394859092197	279.5318065916846	95.56243342959627
1.4327029534098308	285.6332616811447	285.6321324585813	284.51068508331133	95.7076783255171
1.4593657991557567	290.76852768376597	290.76733512455763	289.58324818437353	95.84865544596218
1.4865248449978568	296.0025669324839	296.00130745106856	294.7510595742094	95.98545884878688
1.5141893253043521	301.3371638109002	301.33583361809417	300.01570581470605	96.11818256983966
1.5423686462966282	306.7741366505702	306.77273174199314	305.378796395026	96.24692046309768
1.5710723892474503	312.3153383612102	312.31385450505184	310.84196375647053	96.37176605151942
1.6003103137387007	317.9626570721109	317.96108979620175	316.40686329613595	96.49281238834504
1.6300923609797406	323.7180167849953	323.7163613631426	322.0751733479463	96.61015192855028
1.66042865718753	329.5833780385678	329.5816294761141	327.84859513957565	96.72387641013711
1.691329517029648	335.56073858499815	335.55889160355906	333.72885272369336	96.83407674492797
1.722805447131394	341.6521340785934	341.65018309992695	339.7176928818889	96.94084291851546
1.754867149648151	347.8596387769099	347.85757790586894	345.81688499955027	97.04426389900888
1.787525525904235	354.18536625456323	354.18318926107855	352.02822090988394	97.14442755421116
1.820791680099463	360.63147012999747	360.6291704300356	358.3535147051795	97.24142057685519
1.8546769230846987	367.2001448054794	367.19771544091867	364.79460251333126	97.33532841752493
1.8891927762076663	373.89362622058434	373.89105983794565	371.35334223753233	97.42623522488802
1.924350975230331	380.71419261944857	380.711481447417	378.0316132569679	97.51422379286677
1.9601634743191854	387.66416533206456	387.6613011577327	384.83131608623114	97.59937551437946
1.996642450109794	394.7459095698995	394.7428837136598	391.75437199108626	97.68177034128779
2.0338003058469813	401.961835236122	401.9586385251313	398.8027225580992	97.76148675019407
2.071649675602069	409.31439775072965	409.3110204908646	405.97832921555545	97.83860171373831
2.1102034285685956	416.80609889086725	416.8025308370851	413.2831727029704	97.91319067705521
2.14947467343798	424.43948764663753	424.4357179716515	420.7192524863941	97.98532753905987
2.1894767628566214	432.2171610927081	432.2131783538808	428.2885861166015	98.05508463824192
2.2302232979659378	440.1417652760206	440.13755738037554	435.9932085271426	98.1225327426583
2.2717281330269055	448.21599611991866	448.21155028716163	443.8351712691211	98.1877410438264
2.314005380130653	456.44260034500945	456.43790306844716	451.81654167944913	98.25077715423093
2.3570694139967276	464.8243764070875	464.81941341232346	459.93940197922166	98.31170710816974
2.4009348768606524	473.36417545244353	473.35893165372556	468.20584829872826	98.37059536567577
2.445616683452446	482.0649022908997	482.05936174498476	476.6179896255225	98.42750481926433
2.491130026067789	490.929516386905	490.92366224430043	485.17794667184364	98.48249680326698
2.5374903797335704	499.961032869042	499.9548473224739	493.88785065758873	98.53563110552533
2.5847135074695635	509.1625235582925	509.1559877882438	502.7498420049184	98.58696598122914
2.632815465648021	518.5371180154228	518.5302121325743	511.7660689404841	98.63655816869587
2.681812609453015	528.0880046078506	528.0807075922488	520.9386860011612	98.68446290689884
2.7317215984413767	537.8184315963654	537.8107212331304	530.2698524390855	98.73073395456325
2.7825594022071245	547.7317082420751	547.7235610534534	539.761730521701	98.77542361065913
2.8343433061513092	557.831205933969	557.8225971075216	549.4164837224522	98.81858273613146
2.887090917359236	568.120359337479	568.1112626501858	559.2362747976862	98.86026077671745
2.940820170587063	578.6026675644399	578.5930553024889	569.2232637452648	98.90050578671021
2.9955493343598136	589.2816953648535	589.2715382388684	579.3796056403572	98.93936445353832
3.0512970171828697	600.1610743408647	600.1503413963106	589.7074483438302	98.97688212303864
3.108082173869064	611.2445041833663	611.2331627058628	600.2089300786533	99.01310282530908
3.1659241119835224	622.535753931664	622.523769346912	610.8861768697321	99.04806930103604
3.2248424984084414	634.0386632566282	634.0259990246467	621.7412998425957	99.08182302819833
3.2848573660300446	645.7571437677767	645.7437612711252	632.7763923764162	99.1144042490579
3.345989120549973	657.6951803447364	657.6810387703814	643.9935271068957	99.14585199735386
3.408258547423452	669.8568324935419	669.8418887080052	655.3947527746511	99.1762041256232
3.4716868189265613	682.2462357282325	682.2304441456405	666.9820909148423	99.20549733257793
3.536295501355042	694.8676029782263	694.850915420855	678.7575323839467	99.23376719047457
3.602106562357071	707.7252260219499	707.7075915728415	690.7230337197631	99.2610481724167
3.6691423784024932	720.8234769472142	720.8048417944115	702.8805133309481	99.28737367953775
3.737425742391064	734.1668096388394	734.1471169107633	715.2318475126582	99.31277606801497
3.806979871402286	747.759761294034	747.7389508855006	727.7788662851647	99.33728667587114
3.877828414589456	761.6069539660488	761.5849623543925	740.5233490526684	99.36093584952424
3.949995461220644	775.7130961366313	775.6898561873734	753.467020079938	99.38375297004993
4.023505548869292	790.0829843178225	790.0584250792883	766.6115437848488	99.40576647912498
4.0983836717572615	804.7215046836334	804.6955511698925	779.958519845405	99.42700390462372
4.174655289253137	819.6336347321718	819.606207693635	793.5094781204101	99.44749188584294
4.252346334528682	834.8244449787743	834.7954606597472	807.26587338356	99.46725619833303
4.3314832233764	850.299100680728	850.2684705631784	821.2290798714507	99.4863217783175
4.412092863191189	866.0628635941719	866.0304941269294	835.4003856467492	99.50471274668347
4.494202662119142	882.1210937637677	882.0868860763244	849.7809867786079	99.5224524325305
4.577840538376619	898.4792513457651	898.4431009458042	864.371981343333	99.53956339626585
4.663034929742731	915.1428984650681	915.1046949187942	879.1743632492846	99.55606745223658
4.749814803228501	932.1177011069452	932.07732770124	894.1890158910704	99.57198569089144
4.838209664925956	949.4094310440274	949.3667644293956	909.4167056392388	99.58733850046661
4.9282495700405144	967.0239677992429	966.9788776124584	924.8580751728982	99.60214558819136
5.019965133110082	984.9673006453683	984.9196491106659	940.5136366640194	99.61642600101077
5.113387538414326	1003.24553064187	1003.195172149462	956.3837648235536	99.63019814582452
5.208548550577661	1021.8648727097315	1021.8116533703627	972.4686898209901	99.64347980924163
5.305480525369573	1040.8316577449743	1040.7754149191512	988.76849009052	99.65628817685199
5.404216420705916	1060.1523347715904	1060.0928965720468	1005.2830850386155	99.66863985201724
5.50478980785497	1079.8334731346204	1079.7706579004973	1022.012227669534	99.6805508741835
5.607234882852032	1099.8817647341273	1099.8153804752599	1038.9554971470352	99.69203673672015
5.711586478126432	1120.304026300817	1120.2338701104284	1056.112291312429	99.70311240428877
5.8178800743449335	1141.10720171409	1141.0330591480995	1073.4818191809773	99.71379232974802
5.926151812475554	1162.2983643633127	1162.2200087843578	1091.0630934406038	99.72409047059953
6.036438506075867	1183.8847195531014	1183.8019114372705	1108.854922978837	99.73402030498177
6.148777653810023	1205.8736069534502	1205.7860931576051	1126.8559054659268	99.74359484721799
6.26320745219869	1228.2725030955323	1228.180016082984	1145.0644200240733	99.75282666292591
6.379766808606281	1251.0890239140172	1250.991280936184	1163.478620014715	99.76172788369622
6.49849535446989	1274.3309273367845	1274.2276295683364	1182.096425977819	99.77031022134776
6.619433458774393	1298.0061159228947	1297.8969475477375	1200.9155187590457	99.7785849817674
6.742622241778342	1322.122639549735	1322.0072667950415	1219.933332862558	99.78656307834281
6.868103588995304	1346.6886981502394	1346.5667682655783	1239.1470500690466	99.79425504499622
6.995920165435375	1371.7126445011202	1371.5837846795607	1258.5535933602268	99.80167104882806
7.1261154301117475	1397.202987063064	1397.0668033009608	1278.1496211926462	99.80882090237861
7.258733650817251	1423.1683928738473	1423.0244687658242	1297.931522165028	99.81571407551658
7.393819919175866	1449.6176904953643	1449.4655859608122	1317.8954101246081	99.82235970696306
7.531420165974372	1476.5598730155696	1476.3991229527708	1338.037119758925	99.82876661545974
7.671581176779302	1504.0041011063497	1503.8342139701192	1358.3522027202719	99.83494331058985
7.814350607844544	1531.959706138373	1531.7801624368676	1378.8359243305185	99.8408980032605
7.959777002314984	1560.4361933539662	1560.2464440600775	1399.4832609141793	99.84663861585527
8.107909806731689	1589.4432450991128	1589.2427099715865	1420.2888978074552	99.85217279206505
8.258799387844268	1618.990724115649	1618.7787899248099	1441.2472280904517	99.85750790640611
8.412497049736118	1649.0886768948096	1648.8646955474705	1462.352352088886	99.86265107343348
8.56905505126835	1679.747337093223	1679.5106236510576	1483.5980776902395	99.86760915665793
8.728526623848378	1710.97712901256	1710.726959597887	1504.9779215175956	99.87238877717483
8.89096598952916	1742.7886711439849	1742.5242807265745	1526.4851110021395	99.87699632201257
9.05642837944529	1775.1927797786393	1774.9133598367841	1548.112587392633	99.88143795220915
9.224970052592175	1808.2004726853656	1807.905168734082	1569.853009736982	99.88571961062374
9.396648314954696	1841.8229728569415	1841.5108818357594	1591.6987598673509	99.8898470294918
9.571521538991863	1876.0717123260802	1875.741879838447	1613.6419484161036	99.89382573773064
9.749649183484088	1910.9583360525096	1910.609753448394	1635.6744218851968	99.89766106800283
9.931091813749795	1946.4947058824412	1946.1263071752344	1657.7877707865196	99.90135816354511
10.115911122238298	1982.6929045817833	1982.303563190094	1679.973338865065	99.90492198476912
10.30416994950588	2019.5652399444605	2019.1537652488732	1702.2222334108005	99.90835731564158
10.495932305582278	2057.124248977251	2056.689382681546	1724.5253366586587	99.91166876985002
10.691263391734761	2095.382702162545	2094.9231144482856	1746.8733182692667	99.9148607967611
10.8902296226373	2134.353607800498	2133.8678932632743	1769.2566488759403	99.91793768717771
11.092898648952227	2174.050216432031	2173.536889786962	1791.6656146760524	99.9209035789011
11.299339380332222	2214.4860253441984	2213.943516887618	1814.0903330373615	99.92376246210436
11.509622008850323	2255.6747831594475	2255.1014339729454	1836.5207690821392	99.92651818452288
11.723818032865992	2297.630494510334	2297.024551392541	1858.9467532042138	99.92917445646793
11.94200028133532	2340.367424801283	2339.727034911974	1881.3579994662896	99.93173485566876
12.164242938573679	2383.900105059017	2383.223310259211	1903.744124817292	99.93420283194878
12.390621569479162	2428.243336873281	2427.528067744122	1926.094669062058	99.9365817117412
12.621213145225473	2473.4121974295804	2472.65626695179	1948.3991155085646	99.93887470244937
12.856096069432958	2519.4220446356107	2518.623141510275	1970.646912211103	99.94108489665682
13.095350204826671	2566.288522343133	2565.4442039335154	1992.8274937215265	99.94321527619168
13.339056900390586	2614.027565667088	2613.135250539986	2014.930303254956	99.94526871605089
13.587299019027098	2662.655406403716	2661.712366447696	2036.9448151711833	99.94724798818797
13.840160965731316	2712.188578549574	2711.1919306461114	2058.860557668661	99.9491557651696
14.09772871628967	2762.643923923288	2761.5906211455094	2080.6671355843005	99.95099462370503
14.360089846512599	2814.0385978919767	2812.9254202042484	2102.35425318956	99.95276704805237
14.627333562011298	2866.390075204276	2865.213619634406	2123.911736871399	99.95447543330629
14.899550728528544	2919.716155931962	2918.472826186152	2145.3295575857496	99.95612208857101
15.176833902834053	2974.034971522181	2972.720967011213	2166.597852971176	99.95770924002194
15.459277364194778	3029.364990962351	3027.976295205702	2187.706949011395	99.95923903386048
15.746977146430867	3085.7250270598406	3084.257395432536	2208.647381137349	99.96071353916511
16.0400310705682	3143.1342428385274	3141.5831896235836	2229.40991466246	99.96213475064229
16.338538778098613	3201.6121580544564	3199.9729427616435	2249.9855644486743	99.9635045912809
16.642601764859037	3261.1786558327753	3259.4462687422447	2270.365613705706	99.96482491491304
16.952323415541205	3321.85398942822	3320.023136315188	2290.5416318316456	99.9660975086849
17.26780903884356	3383.6587891114596	3381.7238751056984	2310.5054912096066	99.9673240954403
17.589165903277326	3446.614069183608	3444.5691817148686	2330.249382882338	99.96850633602027
17.916503273639005	3510.7412351213397	3508.580125899106	2349.765831034672	99.96964583148123
18.249932448161523	3576.0620908549795	3573.778156828044	2369.0477062221103	99.97074412523506
18.589566796356873	3642.5988461820825	3640.1851094203757	2388.088237292827	99.97180270511296
18.935521797562952	3710.3741243190243	3707.823210756902	2406.8810219596403	99.97282300535667
19.287915080207778	3779.410969593128	3776.7150865699073	2425.420035988057	99.97380640853879
19.646866461804457	3849.732855278016	3846.8837678079544	2443.699640976209	99.97475424741529
20.01249798969037	3921.3636915747597	3918.352697274871	2461.7145907121803	99.97566780671181
20.384933982524633	3994.3278337416255	3991.145736341716	2479.4600361039365	99.97654832484697
20.764301072557746	4068.6500903751275	4065.2871717302146	2496.931528686517	99.9773969955941
21.150728248687958	4144.355731845223	4140.801722366009	2514.125022720358	99.978214969684
21.544346900318832	4221.470498887521	4217.714546299918	2531.036875903472	99.97900335635055
21.945290862033136	4300.02061135541	4296.051247695101	2547.6638487285963	99.97976322482133
22.353696459097954	4380.0327771351	4375.837883877911	2564.003102524303	99.98049560575511
22.7697025538168	4461.534201226592	4457.1009724498845	2580.0521962263233	99.98120149262805
23.193450592744288	4544.552594993673	4539.867498458157	2595.8090819320164	99.98188184307041
23.625084654779464	4629.116185586095	4624.164921621267	2611.272099296829	99.98253758015561
24.06475150015424	4715.253725537107	4710.021183607055	2626.439968836834	99.98316959364321
24.512600620333387	4802.994502539628	4797.464715359072	2641.311784205937	99.9837787411774
24.968784288843267	4892.368349404382	4886.524444467595	2655.887003520041	99.98436584944281
25.433457613046496	4983.405654203379	4977.229802581003	2670.1654398034625	99.98493171527875
25.906778586880076	5076.137370602197	5069.610732852959	2684.1472506350965	99.98547710675372
26.388908144575105	5170.595028384559	5163.697697420365	2697.8329270733257	99.98600276420152
26.88001021537606	5266.810744172797	5259.5216849068065	2711.2232819394535	99.98650940122
27.380251779278577	5364.817232347866	5357.114217945674	2724.3194375395606	99.9869977056343
27.88980292380441	5464.647816172573	5456.5073607167415	2737.122812904131	99.98746834042534
28.40883690183304	5566.336439121862	5557.73372648954	2749.6351106237153	99.98792194462517
28.937530190509502	5669.917676423948	5660.82648516631	2761.8583033571986	99.98835913418007
29.47606255124857	5775.426746816298	5765.819370816903	2773.794620087117	99.9887805027829
30.024617090855493	5882.899524520345	5872.746689197269	2785.4465321938374	99.9891866226753
30.583380323784333	5992.372551439139	5981.643325242817	2796.816739417481	99.9895780454212
31.15254223555488	6103.883049581985	6092.5447505271295	2807.908155773118	99.98995530265267
31.732296347349763	6217.468933720313	6205.4870306759485	2818.723895481209	99.99031890678873
32.32283978181379	6333.168824279138	6320.506832725695	2829.267258971454	99.99066935172863
32.924373330077685	6451.022060468403	6437.641432414971	2839.5417190142234	99.99100711351983
33.5371015200293	6571.0687136587385	6556.9287213968355	2849.550907029683	99.99133265100238
34.16123268585528	6693.349601006164	6678.40721435879	2859.2985996205307	99.99164640642971
34.79697903887691	6817.906299330355	6802.116056036584	2868.788705370074	99.99194880606748
35.44455673970434	6944.781159251234	6928.095028107094	2878.0252519431974	99.99224026077061
36.10418597173337	7074.017319588614	7056.384555944509	2887.0123735236325	99.99252116653955
36.77609101601033	7205.6587220298625	7187.025715223211	2895.754298616859	99.99279190505673
37.46050032748993	7339.750126070572	7320.060238349637	2904.2553382440524	99.99305284420352
38.157646612712504	7476.337124233255	7455.530520704301	2912.5198745486327	99.99330433855857
38.867766908926654	7615.466157569294	7593.479626674087	2920.5523498333405	99.99354672987829
39.591102664684584	7757.184531449416	7733.95129545373	2928.3572560422413	99.99378034755999
40.32789982193707	7901.540431647999	7876.9899465940825	2935.9391246987743	99.99400550908825
41.078408899656466	8048.582940726795	8022.640685273589	2943.302517307841	99.99422252046537
41.84288507901582	8198.362054723482	8170.949307267844	2950.4520162270073	99.9944316766261
42.62158829015323	8350.92870015091	8321.962303590919	2957.3922160092343	99.99463326183756
43.41478330055092	8506.334751312623	8475.726864780356	2964.127715217013	99.99482755008474
44.22273980505899	8664.633047940706	8632.2908847964	2970.6631087055425	99.99501480544195
45.04573251759459	8825.877413161848	8791.702964504295	2977.0029803705174	99.9951952824312
45.88404126454759	8990.122671797792	8954.012414706727	2983.1518963542026	99.99536922636712
46.73795107992461	9157.424669006366	9119.269258691842	2989.1143987018636	99.99553687369001
47.607752302263684	9327.840289269456	9287.5242342602	2994.8949994590985	99.99569845228652
48.493740673352356	9501.4274757343	9458.828795192268	3000.498175199381	99.99585418179878
49.396217438783204	9678.245249914831	9633.235112115985	3005.928361969995	99.9960042739226
50.31548945038054	9858.35373175959	9810.79607273169	3011.1899506436116	99.99614893269455
51.25186927053333	10041.814160093187	9991.565281349753	3016.2872826619814	99.99628835476905
52.205675278469755	10228.68891343813	10175.597057693732	3021.224646157599	99.99642272968518
53.17723177850969	10419.04153122424	10362.94643491971	3026.006272438667	99.996552240124
54.16686911033152	10612.936735392694	10553.669156799835	3030.6363328223624	99.99667706215652
55.17492376129126	10810.440452402203	10747.821674015744	3035.1189358011343	99.99679736548265
56.20173848083188	11011.619835644737	10945.461139504774	3039.45812452663	99.99691331366182
57.247662397021784	11216.543288278357	11146.645402799162	3043.6578745957836	99.99702506433479
58.313051135262214	11425.280486485091	11351.433003295786	3047.722092123678	99.99713276943784
59.398266939203566	11637.902403161512	11559.883162390805	3051.6546120878634	99.9972365754091
60.503678793912215	11854.481332050354	11772.055774411021	3055.4591969290414	99.99733662338734
61.629662551329425	12075.090912321117	11988.011396270245	3059.139535393249	99.99743304940372
62.776601058065	12299.806153608197	12207.811235776191	3062.6992416009944	99.99752598456652
63.9448842855694	12528.703461514979	12431.517138510048	3066.14185432912	99.99761555523912
65.13490946272803	12761.860663592566	12659.19157319758	3069.47083649158	99.99770188321187
66.34708121092348	12999.357035801948	12890.897615487278	3072.689574805707	99.99778508586724
67.5818116816111	13241.273329468719	13126.698930047782	3075.801379631009	99.9978652763395
68.839520696455	13487.691798739412	13366.659750893166	3078.80948496799	99.99794256366832
70.12063589007181	13738.696228548733	13610.844859841187	3081.7170486049513	99.99801705294686
71.42559285543126	13994.371963107424	13859.319563006282	3084.5271524012524	99.99808884546472
72.7548352919623	14254.805934920143	14112.149665225174	3087.2428026959687	99.99815803884535
74.1088151564157	14520.086694343492	14369.401442309669	3089.8669308314234	99.99822472717881
75.48799281653436	14790.304439694079	14631.141611017572	3092.4023937815205	99.99828900114963
76.8928372075831	15065.551047916917	14897.437296628983	3094.851974875357	99.99835094815995
78.32382599179196	15345.920105824587	15168.355998011928	3097.218384607044	99.99841065244843
79.78144572076624	15631.50694191775	15443.965550057634	3099.504261523164	99.99846819520454
81.26619200091946	15922.408658797867	15724.334083362553	3101.712173179771	99.99852365467903
82.77856966198476	16218.724166183132	16009.5299810309	3103.8446171613055	99.99857710629024
84.31909292866256	16520.55421453884	16299.621832468301	3105.904022154227	99.99862862272656
85.88828559546249	16828.001429333654	16594.678384034352	3107.892749068646	99.9986782740453
87.4866812047991	17141.17034593332	16894.768486418892	3109.8130922016117	99.99872612776778
89.11482322840202	17460.167445143852	17199.961038604542	3111.6672804361683	99.99877224897125
90.77326525210228	17785.101189416164	17510.324928275637	3113.457478470659	99.99881670037725
92.46257116405744	18116.08205972445	17825.92896853171	3115.18578807314	99.99885954243686
94.18331534647952	18453.222593130886	18146.841830762303	3116.854249356137	99.99890083341292
95.93608287093141	18796.63742104951	18473.131973538704	3118.464842067323	99.99894062945921
97.72146969725725	19146.4433082221	18804.867567377216	3120.0194868920057	99.99897898469676
99.54008287621524	19502.75919241938	19142.116415228855	3121.520046763673	99.9990159512874
101.39254075588153	19865.70622488128	19484.945868550712	3122.9683281790885	99.9990515795048
103.27947319189515	20235.407811509533	19833.422738814847	3124.3660825147545	99.99908591780259
105.20152176161591	20611.989654827117	20187.61320431321	3125.7150073418125	99.99911901288044
107.15933998226711	20995.579796718357	20547.582712118812	3127.0167477367013	99.99915090974747
109.1535935331391	21386.30866196466	20913.395875067803	3128.2728975851383	99.99918165178336
111.1849604819271	21784.30910259029	21285.11636363064	3129.485000877216	99.99921128079744
113.25413151528114	22189.71644303343	21662.806792546675	3130.654552991608	99.99923983708551
115.36181017364785	22602.668526158093	22046.52860210313	3131.783001967087	99.99926735948455
117.50871309048075	23023.305760122013	22436.341933946696	3132.8717497597436	99.99929388542564
119.69557023590428	23451.771166117072	22832.305501326093	3133.9221534844546	99.99931945098477
121.92312516491107	23888.21042699799	23234.476453673782	3134.9355266393286	99.99934409093184
124.19213527017834	24332.771936816014	23642.910235447584	3135.9131403120105	99.9993678387781
126.50337203959037	24785.606851274617	24057.66043916694	3136.8562243668403	99.99939072682157
128.8576213185518	25246.869139123908	24478.778652593362	3137.76596861202	99.99941278619097
131.25568357718427	25716.715634511824	24906.314300023143	3138.643523946074	99.99943404688815
133.69837418249466	26195.306090309365	25340.314477678487	3139.4900034829398	99.9994545378288
136.18652367560813	26682.803232428196	25780.823783205542	3140.306483655219	99.99947428688168
138.7209780541621	27179.372815149425	26227.884139311198	3141.0940052951364	99.99949332090674
141.30259905995337	27685.18367748157	26681.534611595533	3141.8535746928883	99.99951166579145
143.93226447194078	28200.40780056796	27141.811220666383	3142.5861646321287	99.99952934648609
146.61086840469844	28725.220366161837	27608.746748651083	3143.292715402414	99.99954638703765
149.33932161242518	29259.799816190323	28082.37054025554	3143.9741357885	99.99956281062254
152.1185517986105	29804.327913426474	28562.70829855444	3144.63130403645	99.99957863957808
154.94950393146317	30358.989803290533	29049.781875735654	3145.2650687965534	99.99959389543292
157.8331405652118	30923.97407680148	29543.60905906235	3145.8762500431358	99.99960859893629
160.77044216738236	31499.47283469993	30044.20335235918	3146.465639971352	99.99962277008619
163.76240745216873	32085.681752764485	30551.57375337551	3147.0340038711242	99.99963642815662
166.81005372000593	32682.800148343664	31065.724527426362	3147.582080978413	99.99964959172384
169.9144172034626	33291.03104812575	31586.65497776304	3148.1105853040453	99.9996622786915
173.07655341957258	33910.58125717034	32114.35921317889	3148.6202064403433	99.99967450631505
176.29753752872057	34541.661429224034	32648.82591341019	3149.111610345857	99.9996862912253
179.5784647002095	35184.48613834516	33190.03809295091	3149.5854401084794	99.99969764945091
182.92045048462938	35839.27395186118	33737.97286395838	3150.0423166872797	99.99970859644017
186.324631193156	36506.247504683895	34292.601198988414	3150.4828396334133	99.99971914708217
189.79216428391015	37185.63357500788	34853.887694360565	3150.907587790433	99.9997293157269
193.32422875550452	37877.66316141725	35421.79033501671	3151.317119974405	99.9997391162048
196.92202554791714	38582.571561427954	35996.26026180076	3151.711975634198	99.99974856184559
200.5867779508234	39300.59845149133	36577.241542149575	3152.092675492336	99.99975766549642
204.31973201952704	40031.98796848655	37164.670945249105	3152.459722166822	99.99976643953927
208.12215699863393	40776.988792730124	37758.47772277199	3152.8136007743296	99.99977489590785
211.9953457536071	41535.854232529455	38358.58339637172	3153.1547795151823	99.99978304610379
215.94061521035653	42308.8423103108	38964.901553168485	3153.483710240521	99.99979090121234
219.95930680300748	43096.21585034949	39577.33765051443	3153.8008290020766	99.99979847191736
224.05278693000182	43898.24256813289	40195.788831378464	3154.1065565849776	99.99980576851597
228.22244741868985	44715.19516138688	40820.14375173643	3154.4012990239758	99.9998128009324
232.4697059985648	45547.351402795604	41450.28242139218	3154.6854481035343	99.9998195787316
236.79600678330763	46394.994234447564	42086.07605969067	3154.959381842168	99.99982611113226
241.2028207618007	47258.4118640388	42727.386967608916	3155.223464961449	99.99983240701924
245.691646298279	48137.897862866455	43374.06841772989	3155.4780493400854	99.99983847495575
250.26400964179192	49033.75126564661	44025.96456361349	3155.7234744534626	99.99984432319499
254.9214654451423	49946.27667218882	44682.910370075566	3155.9600677990484	99.99984995969128
259.6655972934872	50875.78435096366	45344.731565875656	3156.188145308056	99.99985539211099
264.498018242772	51822.590344597214	46011.24462028696	3156.408011743729	99.99986062784296
269.4203713681882	52787.01657732904	46682.25674498628	3156.6199610866497	99.99986567400848
274.43433032283656	53769.390964469894	47357.56592264915	3156.8242769074245	99.99987053747098
279.5415999067856	54770.04752389616	48036.96096357003	3157.021232727115	99.99987522484544
284.74391664672476	55789.32648962019	48720.221591548114	3157.2110923657788	99.99987974250732
290.04304938639916	56827.574427472784	49407.118560180665	3157.394110279459	99.99988409660125
295.440799888038	57885.14435293981	50097.41380059852	3157.5705318859746	99.99988829304942
300.9390034449721	58962.39585119119	50790.86060154777	3157.7405938798474	99.99989233755954
306.5395295056527	60059.695199343405	51487.20382258123	3157.904524536685	99.99989623563273
312.2442823092858	61177.41549099825	52186.18014096563	3158.062544007354	99.9998999925709
318.05520153329195	62315.936763098	52887.51833273588	3158.2148646022442	99.99990361348401
323.9742629528196	63475.646125142644	53590.93958814439	3158.3616910659443	99.99990710329702
330.0034791125285	64656.93789081103	54296.15786155026	3158.503220842612	99.99991046675657
336.1449000108765	65860.21371203163	55002.88025558422	3158.6396443323442	99.99991370843745
342.40061379714257	67085.88271554896	55710.807439201955	3158.7711451388204	99.99991683274875
348.77274748141775	68334.3616420304	56419.63409900707	3158.8979003085055	99.99991984394008
355.2634676578139	69606.0749877633	57129.049422988915	3159.0200805616705	99.99992274610702
361.874981241128	70901.45514898778	57838.73761557558	3159.1378505155008	99.99992554319694
368.6095362172158	72220.94256891603	58548.3784426592	3159.251368899549	99.99992823901431
375.4694224073337	73564.98588748828	59257.64780500536	3159.360788763773	99.99993083722582
382.45697224669993	74934.04209391458	59966.21833821425	3159.4662576794008	99.99993334136542
389.5745615775501	76328.57668205655	60673.76003716691	3159.5679179328645	99.99993575483911
396.82461045694816	77749.06380870019	61379.94090265879	3159.665906713025	99.99993808092957
404.20958397963057	79195.98645477391	62084.42760770546	3159.760356291905	99.99994032280063
411.7319931161679	80669.83658956799	62786.8861808025	3159.8513941991505	99.99994248350153
419.39439556671863	82171.11533800855	63486.98270323179	3159.9391433904298	99.99994456597119
427.1993966306781	83700.33315104632	64184.384017340904	3160.023722409965	99.99994657304204
435.149650092505	85258.00997921468	64878.75844257323	3160.105245547399	99.99994850744402
443.2478591240396	86844.67544941908	65569.77649590638	3160.183822989182	99.9999503718082
451.4967772036102	88460.86904501545	66257.11161325827	3160.2595609646664	99.99995216867038
459.8992090522438	90107.1402892405	66940.44086835328	3160.33256188709	99.99995390047457
468.458011587305	91784.04893205577	67619.44568550079	3160.402924489607	99.99995556957629
477.17609489387456	93492.16514046805	68293.81254272969	3160.470743956555	99.99995717824577
486.0564232142134	95232.069692393	68963.23366174569	3160.5361120501057	99.99995872867102
495.1020159556351	97004.35417412563	69627.40768122992	3160.5991172324552	99.99996022296088
504.3159487171359	98809.6211814856	70286.04031008319	3160.6598447837196	99.9999616631478
513.7013543351344	100648.4845247072	70938.8449573353	3160.718376915671	99.99996305119063
523.2614239486662	102521.56943714032	71585.543335582	3160.774792881455	99.99996438897738
532.9994080844087	104429.5127878376	72225.86603498641	3160.8291690814426	99.9999656783276
542.9186177618943	106372.96329809612	72859.5530650788	3160.8815791653315	99.99996692099499
553.0224256192901	108352.58176202963	73486.35436181231	3160.932094130638	99.99996811866978
563.3142670601358	110369.04127124617	74106.03025757642	3160.9807824177033	99.999969272981
573.7976414214133	112423.02744370568	74718.35191213133	3161.027710001326	99.99997038549868
584.4761131633632	114515.23865683842	75323.10170270722	3161.0729404791505	99.99997145773602
595.353313081437	116646.38628500015	75920.07357180079	3161.1165351569134	99.99997249115142
606.4329395408062	118817.19494134707	76509.0733315032	3161.1585531306655	99.99997348715053
617.7187597338494	121028.40272421276	77089.9189234981	3161.199051366065	99.999974447088
629.2146109610344	123280.76146806857	77662.44063417625	3161.2380847748577	99.9999753722695
640.924401935645	125575.03699915636	78226.48126461999	3161.2757062886285	99.99997626395344
652.8521141127848	127912.00939587741	78781.8962555126	3161.3119669299285	99.99997712335264
665.0018030431119	130292.4732540268	79328.55376732146	3161.3469158808675	99.99997795163603
677.3775997517752	132717.23795696575	79866.33471638858	3161.3806005492575	99.99997874993016
689.9837121430019	135187.12795081956	80395.13276783073	3161.4130666324013	99.99997951932089
702.8244264308346	137702.98302479886	80914.85428640722	3161.4443581785995	99.99998026085468
715.9041085964889	140265.65859673705	81425.41824674899	3161.4745176464603	99.99998097554014
729.2272058728313	142876.02600394076	81926.75610455866	3161.503585962095	99.99998166434935
742.7982482564919	145534.97279945502	82418.81163058813	3161.531602574262	99.99998232821918
756.6218500481056	148243.40305383987	82901.54070937038	3161.558605507542	99.99998296805262
770.7027114212303	151002.23766256488	83374.91110483381	3161.584631413612	99.99998358471993
785.0456200204509	153812.41465912294	83838.9021950511	3161.609715620678	99.9999841790599
799.6554525892346	156674.88953397225	84293.50467847724	3161.63389218114	99.99998475188087
814.5371766280746	159590.63555941317	84738.72025410838	3161.657193917554	99.99998530396202
829.6958520834906	162560.64412051075	85174.56127804761	3161.67965246694	99.99998583605425
845.1366330684722	165585.9250521776	85601.05039899587	3161.7012983235	99.99998634888128
860.8647696149245	168667.50698252703	86018.22017519546	3161.7221608798113	99.99998684314062
876.8856094587427	171806.43768261923	86426.11267534387	3161.742268466538	99.9999873195046
893.2045998580968	175003.78442271383	86824.77906596535	3161.761648390713	99.99998777862108
909.8272894455558	178260.63433515324	87214.27918768057	3161.7803269726514	99.99998822111456
926.7593301146883	181578.09478399996	87594.68112275141	3161.7983295815375	99.9999886475869
944.0064789417603	184957.2937415515	87966.06075619937	3161.8156806697266	99.99998905861817
961.5746001432095	188399.3801718641	88328.50133270638	3161.8324038058245	99.99998945476743
979.4696670695396	191905.52442141206	88682.09301140414	3161.848521706569	99.99998983657353
997.6977642363202	195476.91861701815	89026.9324205485	3161.864056267572	99.99999020455574
1016.2650893929952	199114.7770711905	89363.12221395604	3161.879028592947	99.99999055921461
1035.1779556301763	202820.33669500062	89690.7706309564	3161.8934590238837	99.99999090103253
1054.4427935261685	206594.85741864773	90009.99106148542	3161.9073671661795	99.99999123047442
1074.0661533334335	210439.62261984777	90320.90161781276	3161.920771916793	99.99999154798836
1094.0547072057425	214355.93956019578	90623.62471426523	3161.9336914894357	99.99999185400624
1114.415251466788	218345.13982964953	90918.28665617447	3161.94614343924	99.99999214894427
1135.154708920999	222408.57979928338	91205.01723914593	3161.9581446865436	99.99999243320363
1156.2801312073755	226547.6410824701	91483.94935961715	3161.9697115398176	99.99999270717096
1177.7987011971193	230763.73100464404	91755.21863754683	3161.98085971776	99.99999297121887
1199.7177354358844	235058.28308180612	92018.96305195423	3161.9916043706053	99.99999322570653
1222.0446866314887	239432.75750793616	92275.3225899108	3162.0019601006575	99.99999347098009
1244.787146187906	243888.64165147295	92524.43890947377	3162.0119409820873	99.99999370737315
1267.9528467864338	248427.45056103705	92766.45501694495	3162.02156058001	99.99999393520724
1291.549665014884	253050.72748056301	93001.51495873748	3162.0308319688834	99.99999415479225
1315.5856240457038	257760.0443740181	93229.76352803933	3162.0397677502374	99.99999436642685
1340.0688963639507	262557.002459889	93451.34598637516	3162.048380069764	99.9999945703989
1365.0078065460139	267443.2327556106	93666.40780008689	3162.0566806337915	99.99999476698585
1390.4108340900711	272420.3966321326	93875.0943916799	3162.064680725166	99.99999495645505
1416.2866162991988	277490.1863788007	94077.55090591374	3162.0723912185563	99.99999513906424
1442.6439512181573	282654.32577875536	94273.92199045612	3162.0798225952117	99.99999531506178
1469.4918006248172	287914.57069503574	94464.35159086352	3162.086984957182	99.99999548468709
1496.8392930772557	293272.7096675912	94648.98275960454	3162.0938880410254	99.99999564817082
1524.6957270175747	298730.5645214061	94827.95747879906	3162.100541231026	99.99999580573542
1553.07057393346	304289.9909859378	95001.41649630982	3162.1069535719266	99.99999595759513
1581.9734815785998	309952.8793260865	95169.49917479214	3162.1131337812094	99.99999610395652
1611.41427725302	315721.1549849051	95332.34335328077	3162.1190902609264	99.9999962450187
1641.4029711444664	321596.7792382692	95490.085220872	3162.124831109107	99.99999638097349
1671.94975973199	327581.74986173486	95642.85920204237	3162.1303641307554	99.99999651200584
1703.0650292528444	333678.1018098004	95790.79785313146	3162.13569684844	99.99999663829395
1734.7593592339308	339887.9079078158	95934.0317695091	3162.140836512518	99.99999676000962
1767.0435260889467	346213.27955676476	96072.68950293997	3162.14579011097	99.99999687731838
1799.9285067824765	352656.3674511622	96206.89748865715	3162.150564378901	99.99999699037983
1833.4254825622907	359219.36231031595	96336.77998165671	3162.1551658076755	99.99999709934768
1867.545842761076	365904.49562319304	96462.45900172807	3162.1596006537443	99.9999972043702
1902.301188668944	372714.04040715133	96584.0542867402	3162.1638749471344	99.99999730559021
1937.703337477989	379650.31198079	96701.6832537112	3162.167994499644	99.99999740314541
1973.7643263002553	386715.66875118035	96815.46096719781	3162.171964912736	99.99999749716848
2010.496416260499	393912.5130157535	96925.50011455153	3162.175791585145	99.9999975877873
2047.9120966650855	401243.29177910346	97031.91098760041	3162.1794797202147	99.99999767512512
2086.0240892485026	408710.4975849985	97134.80147032815	3162.1830343329652	99.99999775930075
2124.8453524988827	416316.66936387087	97234.27703213549	3162.186460256906	99.99999784042866
2164.3890860640204	424064.3932960801	97330.4407262842	3162.1897621506046	99.99999791861923
2204.6687352394097	431956.30369124474	97423.39319313805	3162.192944504014	99.99999799397875
2245.697995539774	439995.08388393244	97513.23266783134	3162.196011644578	99.99999806660982
2287.490817355702	448183.4671460256	97600.05499201016	3162.1989677431043	99.99999813661114
2330.0614106969247	456524.2376160628	97683.95362930879	3162.2018168194386	99.99999820407795
2373.424250023866	465020.2312458734	97765.01968423779	3162.2045627479242	99.99999826910205
2417.594079169131	473674.3367648358	97843.34192417742	3162.2072092626663	99.99999833177185
2462.5859163505465	482489.496662072	97919.00680418503	3162.209759962611	99.99999839217257
2508.4150592775413	491468.7081869304	97992.09849434037	3162.21221831643	99.99999845038643
2555.097090352507	500615.024368078	98062.69890936838	3162.2145876672394	99.99999850649252
2602.6478819690046	509931.5550515673	98130.88774029326	3162.2168712371436	99.99999856056722
2651.083601908539	519421.4679582153	98196.74248789242	3162.2190721316124	99.99999861268408
2700.4207188377727	529087.989760662	98260.3384977327	3162.2211933437015	99.99999866291395
2750.6760079080673	538934.4071804762	98321.74899658516	3162.2232377581236	99.99999871132519
2801.866556459195	548964.0681056741	98381.04513002731	3162.2252081551687	99.99999875798363
2854.0097698292375	559180.3827290384	98438.2960010547	3162.2271072144795	99.99999880295272
2907.123377272578	569586.8247076209	98493.56870953589	3162.228937518701	99.99999884629362
2961.2254379880346	580186.9323438215	98546.92839235632	3162.2307015569845	99.9999988880653
3016.3343472591973	590984.3097884526	98598.43826410764	3162.2324017283754	99.9999989283246
3072.4688427090036	601982.6282661833	98648.15965818982	3162.2340403450735	99.99999896712623
3129.6480106707504	613185.6273238031	98696.15206820384	3162.2356196355745	99.999999004523
3187.8912926776457	624597.1161017024	98742.47318952139	3162.2371417477016	99.99999904056575
3247.218492073129	636220.9746290218	98787.17896092815	3162.2386087515274	99.99999907530353
3307.6497807442424	648061.1551429073	98830.32360624516	3162.2400226421823	99.99999910878358
3369.2057059802673	660121.6834323087	98871.95967584153	3162.2413853425724	99.99999914105143
3431.9071974590424	672406.6602067947	98912.13808795883	3162.2426987059903	99.99999917215095
3495.775574363275	684920.2624908395	98950.9081697752	3162.2439645186396	99.99999920212449
3560.832552629278	697666.7450440498	98988.31769814384	3162.245184502057	99.99999923101278
3627.1002523306483	710650.4418078369	99024.41293994711	3162.246360315456	99.99999925885513
3694.6012051993025	723875.7673789967	99059.23869201331	3162.2474935579867	99.99999928568941
3763.3583622865326	737347.2185107248	99092.83832054875	3162.2485857709016	99.99999931155212
3833.3951017666013	751069.3756415596	99125.25380004352	3162.249638439659	99.99999933647841
3904.73523688556	765046.904452779	99156.52575161337	3162.250652995939	99.99999936050222
3977.403024058037	779284.5574547859	99186.6934807455	3162.251630819592	99.99999938365622
4051.423171114647	793787.1756030078	99215.79501441984	3162.2525732405115	99.99999940597188
4126.820845702951	808559.6899438803	99243.86713758162	3162.253481540447	99.99999942747958
4203.6216838447135	823607.1232914515	99270.94542894427	3162.2543569547433	99.99999944820854
4281.851798652411	838934.5919351914	99297.0642961055	3162.255200674023	99.99999946818699
4361.537789208006	854547.3073795929	99322.25700996238	3162.256013845803	99.99999948744207
4442.706749606883	870450.5781161295	99346.55573841404	3162.2567975760567	99.99999950600004
4525.386278170171	886649.8114282093	99369.991579343	3162.2575529307164	99.99999952388605
4609.604486828433	903150.5152297004	99392.59459286953	3162.2582809371247	99.99999954112447
4695.390010680058	919958.2999376894	99414.39383287431	3162.2589825854307	99.99999955773876
4782.772017727485	937078.8803800795	99435.41737778773	3162.2596588299357	99.9999995737515
4871.780218794631	954518.0777386917	99455.69236064536	3162.2603105903913	99.99999958918448
4962.444877628918	972281.8215285329	99475.2449984117	3162.2609387532502	99.99999960405867
5054.79682119124	990376.1516138937	99494.10062057438	3162.261544172872	99.99999961839433
5148.867450137493	1.0088072202619666e6	99512.28369701395	3162.262127672686	99.99999963221096
5244.688749495119	1.0275812942346853e6	99529.81786515446	3162.2626900463074	99.99999964552731
5342.293299538353	1.0467047569194869e6	99546.72595640174	3162.263232058621	99.99999965836153
5441.714286865893	1.066184110499739e6	99563.03002187719	3162.26375444682	99.99999967073107
5542.985515684669	1.0860259781655434e6	99578.75135745543	3162.264257921404	99.99999968265276
5646.141419303667	1.1062371063657014e6	99593.91052811564	3162.264743167153	99.9999996941428
5751.217071841614	1.126824367101574e6	99608.52739161624	3162.2652108440543	99.99999970521681
5858.248200152536	1.1477947602636344e6	99622.62112150394	3162.2656615881983	99.99999971588989
5967.271195973317	1.1691554160115125e6	99636.21022946804	3162.2660960126486	99.99999972617653
6078.32312829723	1.1909135971983185e6	99649.31258705197	3162.2665147082703	99.99999973609073
6191.441755977841	1.2130767018400987e6	99661.94544673381	3162.2669182445384	99.99999974564597
6306.6655405674055	1.2356522656312361e6	99674.12546238817	3162.2673071703084	99.99999975485524
6424.033659394191	1.2586479645066666e6	99685.86870914215	3162.2676820145657	99.99999976373107
6543.586018883236	1.2820716172517855e6	99697.19070263788	3162.268043287143	99.99999977228555
6665.363268124914	1.30593118816091e6	99708.10641771485	3162.2683914794147	99.9999997805303
6789.406812696106	1.3302347897452344e6	99718.63030652482	3162.268727064965	99.99999978847653
6915.758828738525	1.3549906854911656e6	99728.77631609248	3162.2690505002315	99.99999979613506
7044.462277299037	1.380207292669997e6	99738.55790533498	3162.2693622251263	99.9999998035163
7175.560918936929	1.4058931851998775e6	99747.98806155345	3162.2696626636352	99.9999998106303
7309.099328602911	1.4320570965610251e6	99757.0793164095	3162.2699522243915	99.99999981748671
7445.122910795136	1.4587079227652175e6	99765.84376139971	3162.270231301236	99.9999998240949
7583.677914997191	1.4858547253805252e6	99774.29306284113	3162.27050027375	99.9999998304638
7724.8114514034005	1.5135067346123352e6	99782.43847638043	3162.2707595077686	99.9999998366021
7868.571506936852	1.541673352441738e6	99790.29086103954	3162.2710093558867	99.99999984251818
8015.006961565405	1.5703641558222817e6	99797.86069281012	3162.27125015793	99.99999984822006
8164.167604921472	1.5995888999362607e6	99805.15807780935	3162.271482241422	99.99999985371548
8316.104153230961	1.6293575215115615e6	99812.19276500914	3162.2717059220263	99.99999985901194
8470.868266557402	1.6596801422002744e6	99818.97415855092	3162.271921503979	99.9999998641166
8628.512566366895	1.6905670720201575e6	99825.51132965747	3162.2721292805013	99.99999986903649
8789.090653419955	1.7220288128601483e6	99831.8130281538	3162.272329534198	99.99999987377822
8952.6571259964	1.7540760620511312e6	99837.8876936081	3162.27252253744	99.99999987834826
9119.267598459299	1.7867197160031332e6	99843.7434661041	3162.272708552741	99.99999988275286
9288.978720164498	1.8199708739102287e6	99849.38819665575	3162.2728878331054	99.99999988699795
9461.848194722003	1.8538408415243868e6	99854.8294572749	3162.2730606223813	99.99999989108937
9637.934799615785	1.8883411349995348e6	99860.07455070228	3162.273227155585	99.99999989503266
9817.29840618884	1.9234834848071956e6	99865.13051981249	3162.273387659226	99.99999989883314
10000.0	1.9592798397249524e6	99870.0041567024	3162.273542351612	99.99999990249604

